Fraud Detection in Cryptocurrency Markets with Spatio-Temporal Graph Neural Networks

Technological advancements in cryptocurrency markets have increased accessibility for investors, but concurrently exposed them to the risks of market manipulations. Existing fraud detection mechanisms typically rely on machine learning methods that treat each financial asset (i.e., token) and its related transactions independently. However, market manipulation strategies are rarely isolated events, but are rather characterized by coordination, repetition, and frequent transfers among related assets. This suggests that relational structure constitutes an integral component of the signal and can be effectively represented through graphical means. In this paper, we propose three graph construction methods that rely on aggregated hourly market data. The proposed graphs are processed by a unified spatio-temporal Graph Neural Network (GNN) architecture that combines attention-based spatial aggregation with temporal Transformer encoding. We evaluate our methodology on a real-world dataset comprised of pump-and-dump schemes in cryptocurrency markets, spanning a period of over three years. Our comparative results showcase that our graph-based models achieve significant improvements over standard machine learning baselines in detecting anomalous events. Our work highlights that learned market connectivity provides substantial gains for detecting coordinated market manipulation schemes.

==> data/BRDBTC_subset.csv <==
date,num_trades
2020-03-23 00:00:00,101
2020-03-23 01:00:00,32
2020-03-23 02:00:00,49
2020-03-23 03:00:00,93
2020-03-23 04:00:00,108
2020-03-23 05:00:00,13
2020-03-23 06:00:00,15
2020-03-23 07:00:00,49
2020-03-23 08:00:00,422
2020-03-23 09:00:00,37
2020-03-23 10:00:00,71
2020-03-23 11:00:00,197
2020-03-23 12:00:00,554
2020-03-23 13:00:00,467
2020-03-23 14:00:00,839
2020-03-23 15:00:00,1108
2020-03-23 16:00:00,1265
2020-03-23 17:00:00,207
2020-03-23 18:00:00,90
2020-03-23 19:00:00,103
2020-03-23 20:00:00,243
2020-03-23 21:00:00,87
2020-03-23 22:00:00,67
2020-03-23 23:00:00,94
2020-03-24 00:00:00,144
2020-03-24 01:00:00,39
2020-03-24 02:00:00,19
2020-03-24 03:00:00,13
2020-03-24 04:00:00,95
2020-03-24 05:00:00,16
2020-03-24 06:00:00,390
2020-03-24 07:00:00,368
2020-03-24 08:00:00,92
2020-03-24 09:00:00,19
2020-03-24 10:00:00,34
2020-03-24 11:00:00,53
2020-03-24 12:00:00,161
2020-03-24 13:00:00,420
2020-03-24 14:00:00,71
2020-03-24 15:00:00,1549
2020-03-24 16:00:00,6924
2020-03-24 17:00:00,2012
2020-03-24 18:00:00,839
2020-03-24 19:00:00,198
2020-03-24 20:00:00,253
2020-03-24 21:00:00,439
2020-03-24 22:00:00,142
2020-03-24 23:00:00,64
2020-03-25 00:00:00,412
2020-03-25 01:00:00,108
2020-03-25 02:00:00,103
2020-03-25 03:00:00,85
2020-03-25 04:00:00,103
2020-03-25 05:00:00,95
2020-03-25 06:00:00,58
2020-03-25 07:00:00,88
2020-03-25 08:00:00,114
2020-03-25 09:00:00,294
2020-03-25 10:00:00,186
2020-03-25 11:00:00,137
2020-03-25 12:00:00,119
2020-03-25 13:00:00,305
2020-03-25 14:00:00,55
2020-03-25 15:00:00,189
2020-03-25 16:00:00,276
2020-03-25 17:00:00,164
2020-03-25 18:00:00,110
2020-03-25 19:00:00,77
2020-03-25 20:00:00,181
2020-03-25 21:00:00,123
2020-03-25 22:00:00,131
2020-03-25 23:00:00,71
2020-03-26 00:00:00,154
2020-03-26 01:00:00,31
2020-03-26 02:00:00,42
2020-03-26 03:00:00,45
2020-03-26 04:00:00,113
2020-03-26 05:00:00,95
2020-03-26 06:00:00,62
2020-03-26 07:00:00,63
2020-03-26 08:00:00,62
2020-03-26 09:00:00,36
2020-03-26 10:00:00,125
2020-03-26 11:00:00,28
2020-03-26 12:00:00,83
2020-03-26 13:00:00,75
2020-03-26 14:00:00,121
2020-03-26 15:00:00,780
2020-03-26 16:00:00,748
2020-03-26 17:00:00,1217
2020-03-26 18:00:00,258
2020-03-26 19:00:00,231
2020-03-26 20:00:00,61
2020-03-26 21:00:00,102
2020-03-26 22:00:00,115
2020-03-26 23:00:00,92
2020-03-27 00:00:00,75


==> data/OAXBTC_subset.csv <==
date,num_trades
2020-03-23 00:00:00,60
2020-03-23 01:00:00,2
2020-03-23 02:00:00,6
2020-03-23 03:00:00,56
2020-03-23 04:00:00,150
2020-03-23 05:00:00,16
2020-03-23 06:00:00,72
2020-03-23 07:00:00,56
2020-03-23 08:00:00,26
2020-03-23 09:00:00,52
2020-03-23 10:00:00,47
2020-03-23 11:00:00,20
2020-03-23 12:00:00,111
2020-03-23 13:00:00,39
2020-03-23 14:00:00,38
2020-03-23 15:00:00,26
2020-03-23 16:00:00,27
2020-03-23 17:00:00,93
2020-03-23 18:00:00,110
2020-03-23 19:00:00,67
2020-03-23 20:00:00,18
2020-03-23 21:00:00,17
2020-03-23 22:00:00,40
2020-03-23 23:00:00,204
2020-03-24 00:00:00,82
2020-03-24 01:00:00,41
2020-03-24 02:00:00,12
2020-03-24 03:00:00,39
2020-03-24 04:00:00,66
2020-03-24 05:00:00,48
2020-03-24 06:00:00,45
2020-03-24 07:00:00,93
2020-03-24 08:00:00,162
2020-03-24 09:00:00,12
2020-03-24 10:00:00,32
2020-03-24 11:00:00,52
2020-03-24 12:00:00,60
2020-03-24 13:00:00,38
2020-03-24 14:00:00,535
2020-03-24 15:00:00,2724
2020-03-24 16:00:00,3920
2020-03-24 17:00:00,639
2020-03-24 18:00:00,672
2020-03-24 19:00:00,394
2020-03-24 20:00:00,249
2020-03-24 21:00:00,288
2020-03-24 22:00:00,1670
2020-03-24 23:00:00,147
2020-03-25 00:00:00,651
2020-03-25 01:00:00,350
2020-03-25 02:00:00,137
2020-03-25 03:00:00,30
2020-03-25 04:00:00,60
2020-03-25 05:00:00,171
2020-03-25 06:00:00,450
2020-03-25 07:00:00,306
2020-03-25 08:00:00,94
2020-03-25 09:00:00,166
2020-03-25 10:00:00,204
2020-03-25 11:00:00,129
2020-03-25 12:00:00,51
2020-03-25 13:00:00,371
2020-03-25 14:00:00,281
2020-03-25 15:00:00,375
2020-03-25 16:00:00,74
2020-03-25 17:00:00,53
2020-03-25 18:00:00,145
2020-03-25 19:00:00,76
2020-03-25 20:00:00,99
2020-03-25 21:00:00,71
2020-03-25 22:00:00,39
2020-03-25 23:00:00,61
2020-03-26 00:00:00,39
2020-03-26 01:00:00,18
2020-03-26 02:00:00,26
2020-03-26 03:00:00,16
2020-03-26 04:00:00,6
2020-03-26 05:00:00,64
2020-03-26 06:00:00,17
2020-03-26 07:00:00,71
2020-03-26 08:00:00,33
2020-03-26 09:00:00,19
2020-03-26 10:00:00,16
2020-03-26 11:00:00,35
2020-03-26 12:00:00,72
2020-03-26 13:00:00,101
2020-03-26 14:00:00,31
2020-03-26 15:00:00,93
2020-03-26 16:00:00,94
2020-03-26 17:00:00,79
2020-03-26 18:00:00,56
2020-03-26 19:00:00,381
2020-03-26 20:00:00,72
2020-03-26 21:00:00,131
2020-03-26 22:00:00,33
2020-03-26 23:00:00,42
2020-03-27 00:00:00,63


==> data/brd_subset.csv <==
date,volume,num_trades
2018-10-01 19:00:00,16084.0,62
2018-10-01 20:00:00,33290.0,119
2018-10-01 21:00:00,30454.0,119
2018-10-01 22:00:00,19085.0,73
2018-10-01 23:00:00,30001.0,113
2018-10-02 00:00:00,59733.0,277
2018-10-02 01:00:00,22014.0,108
2018-10-02 02:00:00,35554.0,157
2018-10-02 03:00:00,38254.0,134
2018-10-02 04:00:00,15916.0,77
2018-10-02 05:00:00,8280.0,54
2018-10-02 06:00:00,16617.0,92
2018-10-02 07:00:00,48961.0,203
2018-10-02 08:00:00,54573.0,225
2018-10-02 09:00:00,27987.0,167
2018-10-02 10:00:00,63975.0,355
2018-10-02 11:00:00,95643.0,366
2018-10-02 12:00:00,34447.0,141
2018-10-02 13:00:00,101382.0,354
2018-10-02 14:00:00,38206.0,160
2018-10-02 15:00:00,774029.0,2548
2018-10-02 16:00:00,263392.0,1252
2018-10-02 17:00:00,54660.0,289
2018-10-02 18:00:00,44898.0,228
2018-10-02 19:00:00,61296.0,285
2018-10-02 20:00:00,35245.0,223
2018-10-02 21:00:00,36262.0,146
2018-10-02 22:00:00,42139.0,167
2018-10-02 23:00:00,69044.0,303
2018-10-03 00:00:00,23332.0,95
2018-10-03 01:00:00,27904.0,86
2018-10-03 02:00:00,36268.0,187
2018-10-03 03:00:00,32039.0,116
2018-10-03 04:00:00,23488.0,129
2018-10-03 05:00:00,36070.0,118
2018-10-03 06:00:00,29793.0,121
2018-10-03 07:00:00,38666.0,129
2018-10-03 08:00:00,37595.0,161
2018-10-03 09:00:00,8570.0,47
2018-10-03 10:00:00,36446.0,105
2018-10-03 11:00:00,33939.0,146
2018-10-03 12:00:00,36234.0,133
2018-10-03 13:00:00,21653.0,109
2018-10-03 14:00:00,47056.0,207
2018-10-03 15:00:00,37878.0,164
2018-10-03 16:00:00,47381.0,296
2018-10-03 17:00:00,32243.0,161
2018-10-03 18:00:00,32656.0,135
2018-10-03 19:00:00,28837.0,163
2018-10-03 20:00:00,27528.0,106
2018-10-03 21:00:00,34958.0,137
2018-10-03 22:00:00,33947.0,113
2018-10-03 23:00:00,32792.0,102
2018-10-04 00:00:00,24557.0,103
2018-10-04 01:00:00,32737.0,147
2018-10-04 02:00:00,31297.0,133
2018-10-04 03:00:00,46369.0,150
2018-10-04 04:00:00,29460.0,107
2018-10-04 05:00:00,31072.0,119
2018-10-04 06:00:00,36970.0,188
2018-10-04 07:00:00,31014.0,139
2018-10-04 08:00:00,38211.0,129
2018-10-04 09:00:00,39892.0,113
2018-10-04 10:00:00,39764.0,130
2018-10-04 11:00:00,43073.0,199
2018-10-04 12:00:00,42674.0,205
2018-10-04 13:00:00,77584.0,276
2018-10-04 14:00:00,39323.0,185
2018-10-04 15:00:00,31375.0,134
2018-10-04 16:00:00,44710.0,304
2018-10-04 17:00:00,30934.0,176
2018-10-04 18:00:00,699230.0,1848
2018-10-04 19:00:00,1.814018e+06,7078
2018-10-04 20:00:00,275435.0,1085
2018-10-04 21:00:00,266463.0,1304
2018-10-04 22:00:00,62370.0,367
2018-10-04 23:00:00,71540.0,365
2018-10-05 00:00:00,54971.0,198
2018-10-05 01:00:00,82716.0,251
2018-10-05 02:00:00,62205.0,227
2018-10-05 03:00:00,33226.0,135
2018-10-05 04:00:00,45735.0,184
2018-10-05 05:00:00,27454.0,120
2018-10-05 06:00:00,89597.0,310
2018-10-05 07:00:00,34168.0,157
2018-10-05 08:00:00,31338.0,126
2018-10-05 09:00:00,36584.0,169
2018-10-05 10:00:00,36727.0,154
2018-10-05 11:00:00,49120.0,174
2018-10-05 12:00:00,46535.0,161
2018-10-05 13:00:00,40630.0,170
2018-10-05 14:00:00,30298.0,134
2018-10-05 15:00:00,42105.0,151
2018-10-05 16:00:00,25380.0,113
2018-10-05 17:00:00,60714.0,193
2018-10-05 18:00:00,37672.0,125
2018-10-05 19:00:00,158863.0,1053
2018-10-05 20:00:00,72285.0,355
2018-10-05 21:00:00,32242.0,140
2018-10-05 22:00:00,40125.0,167
2018-10-05 23:00:00,28854.0,99
2018-10-06 00:00:00,30368.0,99
2018-10-06 01:00:00,41527.0,149
2018-10-06 02:00:00,52919.0,160
2018-10-06 03:00:00,41584.0,137
2018-10-06 04:00:00,37464.0,125
2018-10-06 05:00:00,67430.0,142
2018-10-06 06:00:00,34194.0,127
2018-10-06 07:00:00,31169.0,163
2018-10-06 08:00:00,36085.0,173
2018-10-06 09:00:00,93679.0,443
2018-10-06 10:00:00,61815.0,295
2018-10-06 11:00:00,39632.0,128
2018-10-06 12:00:00,53390.0,233
2018-10-06 13:00:00,47760.0,214
2018-10-06 14:00:00,38717.0,123
2018-10-06 15:00:00,48572.0,154
2018-10-06 16:00:00,44416.0,167
2018-10-06 17:00:00,62048.0,173
2018-10-06 18:00:00,57955.0,234
2018-10-06 19:00:00,110474.0,474
2018-10-06 20:00:00,45668.0,154
2018-10-06 21:00:00,34212.0,138
2018-10-06 22:00:00,26937.0,112
2018-10-06 23:00:00,23961.0,96
2018-10-07 00:00:00,25160.0,121
2018-10-07 01:00:00,43680.0,115
2018-10-07 02:00:00,31824.0,126
2018-10-07 03:00:00,40529.0,151
2018-10-07 04:00:00,45568.0,131
2018-10-07 05:00:00,34269.0,121
2018-10-07 06:00:00,41216.0,163
2018-10-07 07:00:00,27130.0,112
2018-10-07 08:00:00,34142.0,121
2018-10-07 09:00:00,32253.0,116
2018-10-07 10:00:00,33662.0,121
2018-10-07 11:00:00,36968.0,131
2018-10-07 12:00:00,36325.0,103
2018-10-07 13:00:00,37829.0,165
2018-10-07 14:00:00,21425.0,89
2018-10-07 15:00:00,55779.0,169
2018-10-07 16:00:00,40676.0,132
2018-10-07 17:00:00,34287.0,130
2018-10-07 18:00:00,30793.0,95
2018-10-07 19:00:00,23008.0,68


==> data/mean_pr_curves_for_latex.csv <==
recall,P_DynNum_trades,Lo_DynNum_trades,Hi_DynNum_trades,P_DynVolume,Lo_DynVolume,Hi_DynVolume,P_StaticNum_Trades,Lo_StaticNum_Trades,Hi_StaticNum_Trades,P_StaticVolume,Lo_StaticVolume,Hi_StaticVolume,P_SelfAdaptive,Lo_SelfAdaptive,Hi_SelfAdaptive,P_RF,Lo_RF,Hi_RF,P_XGB,Lo_XGB,Hi_XGB
0.0,1.0,1.0,1.0,1.0,1.0,1.0,0.7777778,0.33681926,1.0,0.8888889,0.5555556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.001,1.0,1.0,1.0,1.0,1.0,1.0,0.7813889,0.35667554,1.0,0.8876852,0.56667066,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.002,1.0,1.0,1.0,1.0,1.0,1.0,0.785,0.37624428,1.0,0.8864815,0.5770954,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.003,1.0,1.0,1.0,1.0,1.0,1.0,0.7886111,0.39549038,1.0,0.88527775,0.58674896,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.004,1.0,1.0,1.0,1.0,1.0,1.0,0.79222226,0.41437382,1.0,0.8840741,0.5955444,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.005,1.0,1.0,1.0,1.0,1.0,1.0,0.79583335,0.43284875,1.0,0.8828704,0.6033895,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.006,1.0,1.0,1.0,1.0,1.0,1.0,0.79944444,0.45086297,1.0,0.88166666,0.6101892,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.007,1.0,1.0,1.0,1.0,1.0,1.0,0.8030555,0.46835703,1.0,0.88046294,0.6158488,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.008,1.0,1.0,1.0,1.0,1.0,1.0,0.8066667,0.48526353,1.0,0.8792592,0.62027735,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.009,1.0,1.0,1.0,1.0,1.0,1.0,0.81027776,0.5015064,1.0,0.8780556,0.62339354,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.01,1.0,1.0,1.0,1.0,1.0,1.0,0.81388885,0.51700103,1.0,0.8768518,0.62512934,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.011,1.0,1.0,1.0,1.0,1.0,1.0,0.8175,0.53165424,1.0,0.8756482,0.62543654,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.012,1.0,1.0,1.0,1.0,1.0,1.0,0.8211111,0.5453646,1.0,0.8744444,0.6242889,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.013,1.0,1.0,1.0,1.0,1.0,1.0,0.82472223,0.5580253,1.0,0.8732407,0.6216857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.014,1.0,1.0,1.0,1.0,1.0,1.0,0.8283333,0.56952596,1.0,0.87203705,0.61765087,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.015,1.0,1.0,1.0,1.0,1.0,1.0,0.83194447,0.5797578,1.0,0.8708333,0.61223125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.016,0.9918518,0.98383945,0.99986416,0.99214816,0.9822949,1.0,0.8325926,0.58808756,1.0,0.86355555,0.60745054,1.0,0.9955556,0.9888889,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.017,0.9786111,0.9575787,0.9996435,0.9793889,0.9535241,1.0,0.8313889,0.595539,1.0,0.8524815,0.6027851,1.0,0.9883334,0.9708334,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.018,0.9653704,0.931318,0.99942285,0.9666297,0.9247534,1.0,0.8301852,0.6026173,1.0,0.8414075,0.5969818,1.0,0.9811111,0.95277774,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.019,0.95212966,0.9050572,0.99920213,0.95387036,0.89598256,1.0,0.8289815,0.6092805,1.0,0.8303334,0.5899656,1.0,0.97388893,0.9347223,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.02,0.93888885,0.87879634,0.99898136,0.94111115,0.8672118,1.0,0.8277778,0.61548215,1.0,0.8192593,0.58167434,1.0,0.96666664,0.9166666,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.021,0.92564815,0.8525356,0.9987607,0.9283518,0.83844095,1.0,0.8265741,0.6211724,1.0,0.8081852,0.5720631,1.0,0.95944434,0.898611,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.022,0.91240734,0.82627475,0.9985399,0.9155925,0.8096701,1.0,0.8253704,0.62629825,1.0,0.7971111,0.56110716,1.0,0.95222217,0.8805555,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.023,0.89916676,0.80001414,0.9983194,0.9028333,0.7808994,1.0,0.82416666,0.6308041,1.0,0.786037,0.54880464,1.0,0.945,0.8625,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.024,0.88592595,0.7737532,0.9980987,0.890074,0.7521286,1.0,0.822963,0.6346338,1.0,0.77496296,0.5351762,1.0,0.9377778,0.8444445,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.025,0.8726852,0.74749243,0.99787796,0.8773148,0.72335786,1.0,0.8217592,0.63773143,1.0,0.7638889,0.52026355,1.0,0.9305556,0.82638896,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.026,0.8594444,0.7212316,0.9976572,0.86455554,0.69458705,1.0,0.82055557,0.6400451,1.0,0.75281477,0.5041261,1.0,0.9233333,0.8083333,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.027,0.84620374,0.6949709,0.9974366,0.8517963,0.66581637,1.0,0.8193519,0.64152807,0.99717575,0.74174076,0.48683694,0.9966446,0.9161111,0.7902778,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.028,0.832963,0.6687101,0.99721587,0.83903706,0.63704556,1.0,0.81814814,0.64214224,0.99415404,0.7306667,0.46847785,0.99285555,0.9088888,0.77222216,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.029,0.8197222,0.64244926,0.9969951,0.82627773,0.6082747,1.0,0.8169444,0.6418606,0.99202824,0.7195926,0.44913524,0.9900499,0.90166664,0.75416666,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.03,0.80648154,0.6161886,0.9967745,0.8135185,0.579504,1.0,0.81574076,0.64066917,0.99081236,0.7085185,0.42889646,0.9881406,0.89444447,0.73611116,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.031,0.79378045,0.5951251,0.9924358,0.80345374,0.556829,1.0,0.81442595,0.64067787,0.988174,0.6999643,0.4136514,0.98627716,0.8888889,0.72315526,1.0,0.9983334,0.99635696,1.0,1.0,1.0,1.0
0.032,0.7828783,0.5910393,0.97471726,0.80237037,0.5544288,1.0,0.8127407,0.6471413,0.9783401,0.6998095,0.41738474,0.98223424,0.8888889,0.72709346,1.0,0.9911111,0.98057014,1.0,1.0,1.0,1.0
0.033,0.77197623,0.58634454,0.9576079,0.801287,0.55195796,1.0,0.81105554,0.65318465,0.9689264,0.6996548,0.4209875,0.97832215,0.8888889,0.73085105,1.0,0.98388886,0.96478343,1.0,1.0,1.0,1.0
0.034,0.76107407,0.5809776,0.9411705,0.8002037,0.5494176,1.0,0.80937034,0.65874296,0.9599977,0.6995,0.42445412,0.97454596,0.8888889,0.7344151,1.0,0.9766667,0.9489968,1.0,1.0,1.0,1.0
0.035,0.750172,0.5748751,0.9254689,0.79912037,0.54680896,1.0,0.80768514,0.66374326,0.951627,0.6993453,0.42777938,0.9709112,0.8888889,0.73777187,1.0,0.9694445,0.9332101,1.0,1.0,1.0,1.0
0.036,0.7392699,0.567975,0.91056484,0.798037,0.54413307,1.0,0.80600005,0.66810423,0.9438959,0.69919044,0.4309575,0.9674234,0.8888889,0.7409071,1.0,0.9622222,0.9174233,1.0,1.0,1.0,1.0
0.037,0.7283678,0.56022036,0.89651525,0.79695374,0.5413915,1.0,0.8043148,0.6717383,0.93689126,0.6990357,0.4339833,0.9640881,0.8888889,0.7438066,1.0,0.9549999,0.9016365,1.0,1.0,1.0,1.0
0.038,0.71746564,0.5515624,0.88336885,0.79587036,0.53858525,1.0,0.8026297,0.67455506,0.93070436,0.698881,0.436851,0.9609109,0.8888889,0.7464559,1.0,0.94777787,0.88584995,1.0,1.0,1.0,1.0
0.039,0.7065635,0.5419645,0.8711625,0.79478705,0.5357157,1.0,0.80094445,0.67646563,0.92542326,0.6987262,0.43955508,0.9578973,0.8888889,0.74884087,1.0,0.9405556,0.8700631,1.0,1.0,1.0,1.0
0.04,0.69566137,0.531404,0.8599187,0.79370373,0.5327842,1.0,0.7992593,0.67738986,0.92112875,0.69857144,0.44209015,0.95505273,0.8888889,0.75094765,1.0,0.9333333,0.85427636,1.0,1.0,1.0,1.0
0.041,0.68475926,0.5198751,0.8496434,0.7926204,0.52979195,1.0,0.79757404,0.67726344,0.91788465,0.69841665,0.44445074,0.95238256,0.8888889,0.7527635,1.0,0.9261111,0.83848965,1.0,1.0,1.0,1.0
0.042,0.67385715,0.50738865,0.84032565,0.79153705,0.5267403,1.0,0.7958889,0.6760456,0.9157322,0.698262,0.44663176,0.94989216,0.8888889,0.7542765,1.0,0.9188889,0.822703,1.0,1.0,1.0,1.0
0.043,0.66295505,0.4939716,0.8319385,0.7904537,0.5236306,1.0,0.7942037,0.6737234,0.914684,0.6981071,0.44862792,0.9475863,0.8888889,0.7554765,1.0,0.91166663,0.8069162,1.0,1.0,1.0,1.0
0.044,0.652053,0.47966465,0.8244413,0.78937036,0.52046424,1.0,0.7925185,0.6703142,0.9147228,0.69795245,0.45043474,0.94547015,0.8888889,0.7563548,1.0,0.9044444,0.79112947,1.0,1.0,1.0,1.0
0.045,0.6411508,0.4645191,0.8177824,0.788287,0.5172423,1.0,0.79083335,0.66586304,0.9158037,0.6977976,0.4520473,0.9435479,0.8888889,0.7569052,1.0,0.8972223,0.7753428,1.0,1.0,1.0,1.0
0.046,0.6302487,0.4485941,0.81190336,0.7872037,0.51396644,1.0,0.7891481,0.6604369,0.91785926,0.69764286,0.4534617,0.941824,0.8888889,0.75712335,1.0,0.89000005,0.75955606,1.0,1.0,1.0,1.0
0.047,0.63049203,0.45195603,0.809028,0.7816971,0.5140978,1.0,0.7858624,0.65849054,0.91323423,0.69841933,0.45758602,0.9392526,0.88725924,0.757764,1.0,0.8743386,0.7495176,0.99915963,1.0,1.0,1.0
0.048,0.6327619,0.4588424,0.8066814,0.7753863,0.51434827,1.0,0.7822857,0.65682364,0.90774775,0.69936514,0.4621532,0.9365771,0.88533336,0.758117,1.0,0.85714287,0.7404363,0.9738494,1.0,1.0,1.0
0.049,0.6350317,0.46565905,0.8044044,0.7690754,0.51401037,1.0,0.77870905,0.65464854,0.90276957,0.7003109,0.46664003,0.9339818,0.8834075,0.7580151,1.0,0.83994716,0.7312395,0.94865483,1.0,1.0,1.0
0.05,0.6373016,0.47240055,0.8022027,0.7627645,0.5130419,1.0,0.77513224,0.65194786,0.8983166,0.70125663,0.47104287,0.9314704,0.8814814,0.757438,1.0,0.8227513,0.7218994,0.9236032,1.0,1.0,1.0
0.051,0.6395714,0.47906023,0.8000826,0.75645375,0.5114018,1.0,0.77155554,0.64871055,0.89440054,0.7022024,0.4753579,0.92904687,0.8795555,0.7563705,1.0,0.8055556,0.71238,0.8987312,1.0,1.0,1.0
0.052,0.64184123,0.48563144,0.798051,0.7501429,0.50905067,0.9912351,0.7679788,0.64493203,0.89102554,0.7031481,0.47958115,0.92671514,0.87762964,0.75480205,1.0,0.78835976,0.702633,0.8740865,1.0,1.0,1.0
0.053,0.64411104,0.4921066,0.7961155,0.74383205,0.5059533,0.9817108,0.76440215,0.6406151,0.8881892,0.70409393,0.48370853,0.92447937,0.8757037,0.7527282,0.99867916,0.771164,0.6925938,0.8497342,1.0,1.0,1.0
0.054,0.64638096,0.49847767,0.7942842,0.7375212,0.502079,0.97296333,0.7608254,0.6357691,0.88588166,0.7050397,0.48773578,0.9223436,0.8737777,0.7501509,0.99740446,0.75396824,0.68217486,0.8257616,1.0,1.0,1.0
0.055,0.64865077,0.50473547,0.79256606,0.7312103,0.49740353,0.9650171,0.75724864,0.6304101,0.8840872,0.7059854,0.4916586,0.9203123,0.8718518,0.7470782,0.9966254,0.73677254,0.67125833,0.80228674,1.0,1.0,1.0
0.056,0.6509207,0.5108706,0.7909708,0.7248995,0.49191004,0.9578889,0.75367194,0.6245592,0.88278466,0.70693123,0.49547267,0.9183898,0.8699259,0.74352336,0.9963285,0.7195768,0.6596872,0.77946633,1.0,1.0,1.0
0.057,0.6531905,0.51687235,0.78950864,0.71858865,0.48558992,0.9515874,0.75009525,0.618242,0.8819485,0.707877,0.49917334,0.9165806,0.86800003,0.7395048,0.99649525,0.702381,0.64726096,0.75750107,1.0,1.0,1.0
0.058,0.6554603,0.52272964,0.78819096,0.7122777,0.4784431,0.94611233,0.7465185,0.61148673,0.88155025,0.7088228,0.50275624,0.91488934,0.866074,0.73504454,0.9971035,0.68518525,0.6337412,0.7366293,1.0,1.0,1.0
0.059,0.6577302,0.5284305,0.7870299,0.7059669,0.4704786,0.9414552,0.74294186,0.60432374,0.88155997,0.70976853,0.5062166,0.9133205,0.86414814,0.7301679,0.99812835,0.6679895,0.6188817,0.7170973,1.0,1.0,1.0
0.06,0.66,0.53396195,0.7860381,0.6996561,0.4617135,0.93759876,0.7393651,0.59678346,0.88194674,0.7107143,0.50955,0.9118786,0.86222225,0.7249017,0.99954283,0.6507937,0.6024876,0.6990997,1.0,1.0,1.0
0.061,0.66226983,0.5393107,0.78522897,0.69334525,0.45217192,0.9345186,0.7357884,0.58889675,0.88268006,0.7116601,0.51275176,0.9105684,0.86029637,0.71927345,1.0,0.6335979,0.58448386,0.68271196,1.0,1.0,1.0
0.062,0.6639709,0.54308903,0.78485274,0.6894857,0.4481545,0.93081695,0.7337976,0.58552027,0.88207495,0.7108241,0.5152024,0.90644574,0.8599101,0.7173891,1.0,0.62584656,0.5757458,0.6759473,1.0,1.0,1.0
0.063,0.6650084,0.5451544,0.78486246,0.6884863,0.4512022,0.92577034,0.7336571,0.58763236,0.8796819,0.70790935,0.5168495,0.8989692,0.8613202,0.72017646,1.0,0.62911385,0.579217,0.6790107,1.0,1.0,1.0
0.064,0.66604584,0.5471418,0.7849499,0.68748665,0.4541734,0.9207999,0.7335168,0.5896565,0.87737715,0.70499474,0.51842576,0.8915637,0.86273015,0.72296345,1.0,0.63238096,0.58268803,0.6820739,1.0,1.0,1.0
0.065,0.6670833,0.5490496,0.78511703,0.6864871,0.4570642,0.91590995,0.7333763,0.5915883,0.87516433,0.7020801,0.51992565,0.8842345,0.8641402,0.72575045,1.0,0.6356482,0.58615917,0.6851372,1.0,1.0,1.0
0.066,0.6681208,0.550876,0.7853656,0.6854875,0.45987058,0.91110444,0.7332359,0.59342396,0.8730478,0.6991654,0.5213437,0.8769871,0.8655503,0.7285372,1.0,0.6389153,0.5896302,0.6882004,1.0,1.0,1.0
0.067,0.6691583,0.5526194,0.78569716,0.684488,0.46258813,0.90638787,0.7330954,0.5951592,0.87103164,0.6962507,0.5226737,0.8698276,0.8669603,0.7313238,1.0,0.6421826,0.5931014,0.6912638,1.0,1.0,1.0
0.068,0.6701958,0.5542782,0.78611344,0.6834884,0.4652122,0.90176463,0.73295504,0.59678996,0.8691201,0.693336,0.5239091,0.8627629,0.86837035,0.7341102,1.0,0.64544976,0.5965725,0.694327,1.0,1.0,1.0
0.069,0.6712333,0.555851,0.7866156,0.68248886,0.46773812,0.89723957,0.7328146,0.598312,0.8673172,0.69042134,0.52504265,0.85580003,0.8697804,0.73689646,1.0,0.648717,0.60004365,0.6973903,1.0,1.0,1.0
0.07,0.6722708,0.55733657,0.787205,0.6814893,0.470161,0.8928176,0.7326742,0.5997213,0.86562705,0.6875066,0.5260668,0.84894645,0.8711904,0.73968244,1.0,0.65198416,0.60351473,0.7004536,1.0,1.0,1.0
0.071,0.6733082,0.55873394,0.78788245,0.6804898,0.47247583,0.88850373,0.73253375,0.60101396,0.86405355,0.68459195,0.5269733,0.8422106,0.8726005,0.74246836,1.0,0.65525126,0.60698575,0.7035168,1.0,1.0,1.0
0.072,0.67434573,0.56004244,0.788649,0.6794902,0.4746772,0.8843032,0.7323933,0.60218596,0.8626007,0.6816773,0.5277535,0.8356011,0.87401056,0.74525404,1.0,0.65851855,0.61045694,0.70658016,1.0,1.0,1.0
0.073,0.67538315,0.5612611,0.7895052,0.6784906,0.47675973,0.8802214,0.7322529,0.6032338,0.861272,0.6787626,0.5283979,0.8291273,0.8754207,0.74803954,1.0,0.66178566,0.61392796,0.70964336,1.0,1.0,1.0
0.074,0.6764206,0.56238985,0.7904514,0.677491,0.47871804,0.876264,0.7321124,0.6041538,0.860071,0.6758478,0.52889663,0.822799,0.87683076,0.7508248,1.0,0.66505295,0.61739916,0.71270674,1.0,1.0,1.0
0.075,0.67745817,0.5634283,0.79148805,0.6764915,0.48054647,0.8724365,0.731972,0.604943,0.859001,0.67293316,0.52923954,0.8166268,0.8782407,0.7536097,1.0,0.66832024,0.62087035,0.7157701,1.0,1.0,1.0
0.076,0.6784956,0.56437635,0.7926148,0.675492,0.48223925,0.86874473,0.73183155,0.60559833,0.8580648,0.67001855,0.5294157,0.8106214,0.8796508,0.7563945,1.0,0.6715873,0.62434137,0.7188332,1.0,1.0,1.0
0.077,0.67936546,0.5651693,0.79356164,0.67442656,0.48380074,0.86505234,0.73176956,0.6061999,0.8573392,0.66737896,0.52962863,0.8051293,0.88070774,0.7589402,1.0,0.6745358,0.62766016,0.72141147,1.0,1.0,1.0
0.078,0.6782238,0.5650772,0.7913704,0.67257166,0.48537928,0.85976404,0.7326495,0.60770583,0.8575932,0.668041,0.53227305,0.8038089,0.87752646,0.7584816,0.9965713,0.6736587,0.6290564,0.71826106,1.0,1.0,1.0
0.079,0.67708194,0.56486726,0.7892966,0.6707167,0.48688322,0.8545502,0.7335293,0.60916805,0.8578906,0.668703,0.5348012,0.80260485,0.87434524,0.75775576,0.9909347,0.6727817,0.63025904,0.7153044,1.0,1.0,1.0
0.08,0.6759402,0.56453663,0.7873438,0.6688618,0.4883085,0.8494151,0.73440915,0.61058617,0.85823214,0.66936517,0.53720826,0.8015221,0.8711641,0.75674546,0.9855827,0.6719048,0.6312386,0.712571,1.0,1.0,1.0
0.081,0.6747985,0.5640827,0.7855143,0.66700673,0.48965055,0.8443629,0.73528904,0.61195964,0.85861844,0.6700271,0.5394889,0.80056524,0.86798286,0.7554342,0.9805315,0.67102784,0.6319629,0.7100928,1.0,1.0,1.0
0.082,0.6736567,0.56350297,0.78381044,0.66515183,0.4909051,0.83939856,0.7361689,0.6132878,0.85905004,0.6706892,0.5416391,0.79973936,0.8648015,0.75380665,0.9757964,0.67015076,0.63239956,0.70790195,1.0,1.0,1.0
0.083,0.67251503,0.5627958,0.78223425,0.66329694,0.49206722,0.83452666,0.7370487,0.61457014,0.85952723,0.6713512,0.5436536,0.7990488,0.86162037,0.7518497,0.971391,0.66927385,0.63251793,0.7060298,1.0,1.0,1.0
0.084,0.6713733,0.56195945,0.78078717,0.66144204,0.493132,0.8297521,0.7379286,0.6158064,0.86005086,0.6720133,0.5455285,0.7984981,0.8584392,0.7495521,0.96732634,0.6683968,0.6322914,0.70450217,1.0,1.0,1.0
0.085,0.6702316,0.56099284,0.7794703,0.65958714,0.49409425,0.82508004,0.73880845,0.61699593,0.860621,0.6726753,0.5472595,0.7980911,0.8552579,0.74690527,0.9636106,0.6675198,0.63170135,0.70333827,1.0,1.0,1.0
0.086,0.66908985,0.55989546,0.77828425,0.6577321,0.49494848,0.82051575,0.73968834,0.61813855,0.8612381,0.6733373,0.548843,0.79783154,0.85207677,0.7439044,0.9602491,0.6666429,0.63073903,0.7025468,1.0,1.0,1.0
0.087,0.667948,0.5586669,0.77722913,0.65587723,0.49568945,0.816065,0.74056816,0.6192338,0.86190253,0.6739994,0.5502758,0.79772305,0.84889555,0.7405475,0.9572436,0.66576594,0.62940705,0.70212483,1.0,1.0,1.0
0.088,0.66680634,0.55730784,0.77630484,0.6540223,0.4963115,0.81173307,0.7414479,0.6202815,0.86261433,0.6746614,0.55155486,0.79776794,0.84571433,0.7368363,0.95459235,0.6648889,0.62771887,0.702059,1.0,1.0,1.0
0.089,0.6656647,0.5558189,0.77551043,0.6521673,0.4968089,0.80752575,0.74232787,0.6212816,0.8633741,0.6753234,0.5526779,0.7979689,0.8425331,0.73277605,0.9522902,0.6640119,0.62569726,0.70232654,1.0,1.0,1.0
0.09,0.6645229,0.5542011,0.77484465,0.65031236,0.49717593,0.8034488,0.7432077,0.62223375,0.86418164,0.6759854,0.55364335,0.79832745,0.83935183,0.72837484,0.9503288,0.66313493,0.62337095,0.7028989,1.0,1.0,1.0
0.091,0.6633812,0.5524565,0.77430594,0.6484574,0.49740678,0.79950804,0.7440875,0.62313795,0.8650371,0.67664754,0.5544499,0.7988452,0.8361707,0.7236441,0.94869727,0.66225797,0.6207719,0.70374405,1.0,1.0,1.0
0.092,0.66223943,0.5505867,0.77389216,0.6466025,0.4974959,0.79570913,0.7449674,0.62399423,0.8659406,0.6773095,0.5550969,0.7995221,0.83298945,0.7185969,0.94738203,0.661381,0.6179325,0.7048295,1.0,1.0,1.0
0.093,0.66162884,0.5498171,0.7734406,0.6461176,0.49712896,0.7951063,0.7445104,0.62467825,0.8643426,0.6787095,0.55649346,0.80092555,0.8277974,0.7120191,0.94357574,0.66031575,0.6181483,0.7024832,0.99937505,0.99750006,1.0
0.094,0.66125417,0.5495219,0.7729864,0.64624166,0.49658766,0.7958957,0.74345946,0.62524104,0.8616779,0.6804374,0.55826485,0.8026099,0.8217117,0.7046729,0.93875057,0.6591667,0.6197422,0.6985912,0.9984722,0.9938889,1.0
0.095,0.66087955,0.54916763,0.7725915,0.6463657,0.4960298,0.7967016,0.74240845,0.6257317,0.8590852,0.6821654,0.560031,0.8042998,0.8156259,0.6971237,0.9341281,0.6580177,0.62127566,0.6947597,0.9975694,0.9902777,1.0
0.096,0.66050506,0.54875416,0.77225596,0.6464898,0.49545565,0.797524,0.74135745,0.62614733,0.85656756,0.68389326,0.5617917,0.8059948,0.80954015,0.68937916,0.92970115,0.6568687,0.6227344,0.69100296,0.99666667,0.9866667,1.0
0.097,0.6601305,0.54828143,0.7719796,0.64661384,0.49486536,0.7983623,0.7403064,0.626485,0.85412776,0.685621,0.56354696,0.8076951,0.8034545,0.6814473,0.9254617,0.65571976,0.6241,0.6873395,0.9957639,0.98305553,1.0
0.098,0.65975595,0.5477496,0.7717623,0.6467379,0.49425915,0.7992166,0.73925537,0.6267419,0.85176885,0.68734896,0.565297,0.8094009,0.7973687,0.6733362,0.9214012,0.65457076,0.6253483,0.6837932,0.9948612,0.9794445,1.0
0.099,0.65938133,0.54715884,0.7716038,0.64686185,0.49363726,0.80008644,0.7382043,0.62691504,0.84949356,0.6890769,0.5670417,0.8111121,0.79128295,0.6650547,0.9175112,0.6534217,0.62644804,0.68039536,0.99395835,0.97583336,1.0
0.1,0.6590068,0.54650974,0.7715038,0.64698595,0.49300006,0.80097187,0.7371533,0.6270019,0.8473047,0.69080484,0.568781,0.81282866,0.78519726,0.65661144,0.9137831,0.6522727,0.6273589,0.6771865,0.9930556,0.97222227,1.0
0.101,0.65863216,0.54580253,0.7714618,0.64711004,0.49234766,0.80187243,0.73610234,0.62699956,0.8452051,0.6925328,0.57051504,0.8145505,0.77911144,0.64801514,0.91020775,0.65112376,0.62803054,0.674217,0.99215275,0.96861106,1.0
0.102,0.6582576,0.5450378,0.7714774,0.647234,0.49168015,0.8027879,0.7350513,0.62690544,0.8431971,0.69426066,0.5722436,0.81627774,0.77302575,0.63927454,0.90677696,0.64997476,0.628402,0.67154753,0.9912499,0.9649999,1.0
0.103,0.65788305,0.54421616,0.77154994,0.6473581,0.49099806,0.8037182,0.7340002,0.62671715,0.84128326,0.6959886,0.57396686,0.81801033,0.76694,0.6303979,0.9034821,0.64882576,0.6284063,0.66924524,0.9903472,0.9613889,1.0
0.104,0.65750843,0.5433381,0.77167875,0.64748216,0.49030137,0.80466294,0.7329491,0.6264323,0.83946586,0.69771653,0.5756847,0.81974834,0.7608542,0.6213934,0.900315,0.6476767,0.6279786,0.6673748,0.98944443,0.95777774,1.0
0.105,0.6571339,0.54240465,0.7718631,0.6476062,0.4895904,0.805622,0.7318981,0.62604904,0.8377472,0.6994445,0.5773973,0.82149166,0.7547685,0.6122691,0.8972679,0.6465277,0.6270711,0.66598433,0.9885417,0.9541667,1.0
0.106,0.65675926,0.5414164,0.7721021,0.64773023,0.48886535,0.8065951,0.7308471,0.6255653,0.83612895,0.7011724,0.5791044,0.8232404,0.7486828,0.60303235,0.89433324,0.6453788,0.62566614,0.6650915,0.9876389,0.95055556,1.0
0.107,0.6563847,0.54037434,0.7723951,0.64785427,0.4881265,0.807582,0.7297961,0.62497944,0.8346128,0.70290023,0.5808062,0.82499427,0.742597,0.5936901,0.8915039,0.64422977,0.62378216,0.6646774,0.98673606,0.9469444,1.0
0.108,0.6564281,0.5397681,0.7730881,0.64818436,0.48826253,0.8081062,0.7290622,0.6249929,0.8331315,0.7042934,0.58255565,0.8260311,0.7374346,0.58745784,0.8874114,0.6440336,0.6228417,0.6652255,0.98594445,0.9437778,1.0
0.109,0.65741205,0.54023147,0.77459264,0.6489781,0.49037823,0.80757797,0.72904205,0.626522,0.8315621,0.70493346,0.5844015,0.82546544,0.73435014,0.5883723,0.880328,0.6459815,0.6248552,0.66710776,0.9854028,0.9416112,1.0
0.11,0.65839595,0.54067606,0.77611583,0.6497718,0.49247065,0.807073,0.72902185,0.62800384,0.83003986,0.7055735,0.58621377,0.82493323,0.73126566,0.5892224,0.87330896,0.6479294,0.6268688,0.66898996,0.98486114,0.9394445,1.0
0.111,0.6593797,0.5411022,0.7776573,0.65056545,0.4945392,0.8065917,0.7290016,0.62943614,0.828567,0.70621353,0.5879916,0.8244355,0.7281811,0.59000254,0.8663597,0.649877,0.62888205,0.670872,0.98431945,0.9372778,1.0
0.112,0.6603636,0.54151034,0.7792169,0.6513592,0.49658346,0.80613494,0.72898144,0.63081706,0.8271458,0.70685345,0.58973384,0.82397306,0.7250964,0.5907067,0.8594861,0.65182483,0.63089556,0.6727541,0.98377776,0.9351111,1.0
0.113,0.6613475,0.5419006,0.78079444,0.6521529,0.49860263,0.80570316,0.7289612,0.6321441,0.82577837,0.70749354,0.5914398,0.8235473,0.7220118,0.5913284,0.8526952,0.65377265,0.632909,0.6746363,0.9832361,0.9329444,1.0
0.114,0.6623314,0.5422733,0.7823895,0.65294665,0.5005963,0.805297,0.728941,0.633415,0.82446706,0.7081335,0.5931082,0.82315886,0.71892726,0.59186053,0.845994,0.6557206,0.6349226,0.67651856,0.9826944,0.9307777,1.0
0.115,0.66331536,0.54262865,0.78400207,0.6537403,0.5025636,0.804917,0.7289208,0.6346275,0.8232141,0.7087736,0.5947381,0.8228091,0.7158428,0.5922951,0.83939046,0.6576684,0.63693607,0.67840075,0.9821527,0.92861104,1.0
0.116,0.66429925,0.54296696,0.78563154,0.6545341,0.5045042,0.804564,0.7289006,0.6357793,0.8220219,0.7094135,0.5963284,0.8224987,0.7127581,0.59262335,0.8328929,0.65961605,0.6389494,0.6802827,0.981611,0.92644435,1.0
0.117,0.6652831,0.5432884,0.78727776,0.6553277,0.5064172,0.80423814,0.72888047,0.6368681,0.8208928,0.71005356,0.5978783,0.82222885,0.7096736,0.59283626,0.8265109,0.661564,0.640963,0.68216497,0.98106945,0.9242778,1.0
0.118,0.6662669,0.54359335,0.7889405,0.6561214,0.5083022,0.80394053,0.7288602,0.6378915,0.8198289,0.7106936,0.59938663,0.82200056,0.706589,0.59292364,0.8202543,0.6635119,0.6429765,0.6840472,0.98052776,0.9221111,1.0
0.119,0.6672509,0.54388213,0.7906196,0.6569151,0.51015854,0.8036717,0.72884005,0.63884735,0.81883276,0.71133363,0.6008525,0.8218148,0.70350444,0.59287477,0.8141341,0.6654597,0.64499,0.68592936,0.9799861,0.9199444,1.0
0.12,0.6682347,0.5441549,0.7923145,0.6577089,0.5119856,0.80343217,0.7288199,0.6397333,0.8179065,0.71197355,0.60227484,0.82167226,0.7004198,0.5926779,0.8081617,0.66740733,0.6470033,0.6878114,0.9794445,0.91777784,1.0
0.121,0.6692186,0.54441196,0.79402524,0.65850246,0.5137825,0.8032224,0.7287996,0.64054716,0.817052,0.7126136,0.60365283,0.82157433,0.69733524,0.59232116,0.8023493,0.6693552,0.64901686,0.68969357,0.9789028,0.91561115,1.0
0.122,0.6702025,0.54465365,0.79575133,0.6592962,0.515549,0.8030434,0.7287795,0.6412872,0.8162718,0.7132537,0.60498565,0.8215217,0.69425076,0.5917916,0.7967099,0.67130303,0.6510303,0.69157577,0.9783611,0.91344446,1.0
0.123,0.6711863,0.5448801,0.79749256,0.66008997,0.5172843,0.80289567,0.72875917,0.64195096,0.8155674,0.71389365,0.6062722,0.8215151,0.69116616,0.591076,0.7912563,0.6732509,0.65304387,0.69345796,0.97781944,0.9112778,1.0
0.124,0.6705439,0.54503965,0.79604816,0.6599343,0.5182918,0.8015768,0.7269044,0.6422355,0.81157327,0.714077,0.6074893,0.8206647,0.68947995,0.5911198,0.78784007,0.67453516,0.65554523,0.6935251,0.9772323,0.91114944,1.0
0.125,0.6697659,0.5450737,0.7944581,0.6596995,0.51916903,0.80022997,0.7248966,0.64239967,0.80739355,0.7142225,0.60866815,0.81977683,0.68791014,0.59118915,0.78463113,0.675764,0.65808725,0.6934408,0.9766414,0.9111226,1.0
0.126,0.6689879,0.54497993,0.7929958,0.6594646,0.5199706,0.7989586,0.72288877,0.6424604,0.8033171,0.7143678,0.60980964,0.818926,0.68634033,0.5912079,0.78147274,0.67699295,0.66062933,0.6933566,0.9760505,0.9110227,1.0
0.127,0.6682098,0.54475623,0.79166335,0.6592299,0.520695,0.7977648,0.72088104,0.6424096,0.79935247,0.7145133,0.61091304,0.81811357,0.6847707,0.5911736,0.7783678,0.678222,0.66317147,0.69327253,0.97545964,0.9108482,1.0
0.128,0.6674318,0.54440093,0.7904626,0.6589951,0.5213405,0.7966497,0.71887326,0.64223874,0.7955078,0.7146587,0.61197686,0.8173405,0.68320096,0.5910832,0.7753187,0.679451,0.6657136,0.69318837,0.97486866,0.91059744,1.0
0.129,0.6666538,0.5439126,0.78939503,0.6587603,0.5219054,0.7956152,0.71686554,0.6419389,0.79179215,0.7148041,0.6130004,0.81660783,0.6816312,0.5909342,0.7723282,0.68067986,0.6682556,0.6931041,0.9742778,0.91026944,1.0
0.13,0.66587573,0.5432902,0.78846127,0.6585255,0.5223886,0.7946625,0.7148577,0.64150107,0.7882143,0.7149494,0.6139823,0.81591654,0.68006146,0.5907239,0.76939905,0.6819088,0.67079765,0.6930199,0.9736869,0.9098631,1.0
0.131,0.6650978,0.5425335,0.787662,0.6582907,0.5227885,0.79379284,0.7128499,0.6409163,0.78478354,0.7150948,0.6149218,0.8152678,0.6784917,0.5904492,0.7665342,0.68313766,0.67333966,0.69293565,0.973096,0.9093779,1.0
0.132,0.66431975,0.5416422,0.7869973,0.6580559,0.52310425,0.79300755,0.71084213,0.64017564,0.7815086,0.71524024,0.6158178,0.8146627,0.6769221,0.5901075,0.76373667,0.6843668,0.675882,0.69285166,0.97250503,0.9088131,1.0
0.133,0.6635417,0.5406166,0.7864668,0.6578211,0.52333456,0.7923077,0.70883435,0.6392706,0.7783981,0.7153856,0.61666924,0.814102,0.6753522,0.5896956,0.76100886,0.6855957,0.67842394,0.69276744,0.9719142,0.90816903,1.0
0.134,0.6627637,0.53945774,0.7860697,0.65758634,0.5234786,0.79169405,0.7068265,0.6381932,0.7754598,0.71553105,0.61747515,0.81358695,0.6737826,0.5892109,0.75835425,0.68682456,0.68096596,0.69268316,0.97132325,0.9074456,1.0
0.135,0.6619857,0.5381667,0.7858047,0.65735155,0.52353567,0.79116744,0.70481884,0.6369366,0.7727011,0.7156764,0.6182347,0.81311816,0.67221284,0.58865047,0.7557752,0.68805367,0.6835082,0.6925991,0.9707323,0.9066434,1.0
0.136,0.6612077,0.5367452,0.78567016,0.6571167,0.52350515,0.7907283,0.702811,0.6354944,0.7701276,0.71582174,0.6189468,0.8126967,0.67064303,0.5880114,0.7532747,0.68928266,0.68605036,0.69251496,0.9701414,0.90576327,1.0
0.137,0.6604296,0.5351951,0.7856641,0.6568819,0.5233867,0.79037714,0.7008033,0.63386226,0.7677443,0.7159672,0.61961097,0.8123234,0.66907334,0.5872912,0.7508555,0.69051147,0.68859226,0.6924307,0.96955043,0.9048061,1.0
0.138,0.65965164,0.533519,0.78578424,0.65664715,0.5231801,0.79011416,0.6987955,0.63203675,0.76555425,0.71611255,0.6202261,0.811999,0.66750354,0.5864871,0.74851996,0.6917404,0.69113433,0.69234645,0.96895957,0.90377337,1.0
0.139,0.6591638,0.53261304,0.7857145,0.6561676,0.5245589,0.78777635,0.69777745,0.63210976,0.76344514,0.7155899,0.6200924,0.81108737,0.66604936,0.5869279,0.74517083,0.69307697,0.6930769,0.693077,0.96772057,0.90305364,1.0
0.14,0.65892476,0.5324269,0.7854226,0.6554783,0.5273024,0.7836542,0.69760776,0.6338822,0.7613333,0.7144947,0.61929476,0.80969465,0.6646942,0.5884455,0.7409429,0.6945056,0.6945055,0.69450563,0.9659259,0.90255517,1.0
0.141,0.65868556,0.53221714,0.785154,0.654789,0.52997714,0.7796008,0.6974381,0.6355848,0.75929147,0.7133995,0.6184274,0.80837166,0.6633391,0.58990073,0.7367774,0.69593406,0.69593406,0.69593406,0.96413124,0.9019287,1.0
0.142,0.65844655,0.5319841,0.784909,0.65409964,0.5325774,0.7756219,0.69726837,0.6372106,0.7573261,0.7123044,0.61749005,0.8071188,0.66198397,0.5912862,0.73268175,0.69736266,0.69736266,0.69736266,0.9623368,0.9011671,1.0
0.143,0.6582075,0.53172755,0.7846874,0.6534103,0.535097,0.7717236,0.69709873,0.6387529,0.7554446,0.7112091,0.616482,0.8059362,0.66062874,0.59259313,0.72866434,0.69879115,0.6987911,0.6987912,0.960542,0.90026283,1.0
0.144,0.6579684,0.5314475,0.7844893,0.6527211,0.53752923,0.767913,0.6969291,0.640204,0.7536542,0.710114,0.6154035,0.80482453,0.6592737,0.5938124,0.72473496,0.7002197,0.70021963,0.70021975,0.95874745,0.8992101,1.0
0.145,0.65772927,0.53114396,0.7843146,0.65203166,0.53986657,0.76419675,0.6967594,0.6415558,0.751963,0.7090187,0.614254,0.8037834,0.6579184,0.5949328,0.720904,0.7016483,0.70164824,0.70164835,0.9569529,0.89800304,1.0
0.146,0.6574902,0.53081703,0.78416336,0.6513423,0.5421013,0.7605832,0.6965897,0.6427999,0.7503795,0.7079236,0.6130341,0.80281305,0.65656334,0.59594274,0.71718395,0.7030769,0.70307684,0.70307696,0.95515823,0.89663684,1.0
0.147,0.6572511,0.5304668,0.78403544,0.65065295,0.5442251,0.7570808,0.69642,0.6439277,0.74891233,0.70682836,0.6117438,0.8019129,0.6552082,0.5968284,0.71358794,0.7045055,0.7045055,0.7045055,0.95336366,0.8951083,1.0
0.148,0.657012,0.5300932,0.7839308,0.6499637,0.5462289,0.75369847,0.6962504,0.6449303,0.74757046,0.7057331,0.6103836,0.8010826,0.65385306,0.59757507,0.71013105,0.70593405,0.70593405,0.70593405,0.951569,0.893415,1.0
0.149,0.6567729,0.5296964,0.7838494,0.64927435,0.54810286,0.75044584,0.69608074,0.645799,0.7463625,0.704638,0.6089542,0.8003218,0.6524979,0.5981665,0.70682925,0.70736265,0.70736265,0.70736265,0.94977444,0.89155614,1.0
0.15,0.6565338,0.52927643,0.7837911,0.6485851,0.5498371,0.74733305,0.69591105,0.6465252,0.7452969,0.7035427,0.607456,0.7996294,0.6511428,0.59858567,0.7036999,0.70879126,0.70879126,0.70879126,0.9479798,0.8895322,1.0
0.151,0.6562947,0.52883345,0.78375596,0.6478957,0.55142087,0.7443705,0.6957414,0.6471012,0.7443816,0.70244765,0.6058904,0.7990049,0.64978766,0.59881437,0.70076096,0.7102198,0.7102198,0.7102198,0.94618523,0.88734525,1.0
0.152,0.6560557,0.52836764,0.78374374,0.64720637,0.5528436,0.74156916,0.6955717,0.6475199,0.74362355,0.70135236,0.60425776,0.79844695,0.6484325,0.59883446,0.69803053,0.7116484,0.71164834,0.71164846,0.9443906,0.8849984,1.0
0.153,0.6558166,0.52787894,0.7837543,0.64651704,0.554094,0.73894006,0.6954021,0.64777553,0.74302864,0.7002571,0.60255957,0.7979547,0.6470773,0.59862804,0.6955266,0.713077,0.71307695,0.71307707,0.942596,0.8824961,1.0
0.154,0.65537906,0.5275052,0.7832529,0.64606196,0.5551409,0.736983,0.6951699,0.64790833,0.7424315,0.699144,0.6012162,0.7970718,0.6459957,0.5982931,0.6936982,0.7143743,0.7141722,0.7145764,0.9407693,0.88025695,1.0
0.155,0.6538503,0.52780586,0.77989477,0.64689547,0.5559896,0.7378013,0.69459414,0.64813167,0.7410566,0.697932,0.60210747,0.79375654,0.6464186,0.59843165,0.6944055,0.71495044,0.71343464,0.71646625,0.9387658,0.8801802,0.99735147
0.156,0.6523215,0.5279747,0.7766683,0.6477288,0.5568272,0.7386304,0.6940185,0.6482058,0.73983115,0.69672006,0.60291886,0.79052126,0.6468414,0.5984876,0.6951952,0.7155264,0.7126969,0.7183559,0.9367625,0.8800146,0.9935104
0.157,0.65079266,0.5280065,0.7735788,0.6485624,0.5576541,0.73947066,0.69344276,0.6481241,0.7387614,0.6955081,0.6036449,0.78737134,0.6472643,0.59846294,0.69606566,0.7161026,0.7119594,0.7202458,0.93475914,0.8797511,0.9897672
0.158,0.64926386,0.52789587,0.77063185,0.64939576,0.5584699,0.74032164,0.69286704,0.6478814,0.7378527,0.6942961,0.6042801,0.7843121,0.64768726,0.59835994,0.6970146,0.71667856,0.7112217,0.7221354,0.93275577,0.8793801,0.9861314
0.159,0.64773506,0.5276378,0.76783234,0.6502292,0.5592748,0.74118364,0.6922915,0.64747435,0.73710865,0.6930841,0.60481876,0.7813495,0.64811015,0.5981809,0.6980394,0.71725464,0.71048415,0.72402513,0.93075246,0.8788916,0.9826133
0.16,0.64620626,0.5272275,0.765185,0.65106267,0.56006885,0.7420565,0.6917157,0.64690065,0.7365308,0.6918722,0.6052551,0.77848923,0.6485331,0.59792864,0.69913757,0.71783066,0.7097464,0.7259149,0.9287491,0.8782748,0.9792234
0.161,0.6446774,0.5266607,0.7626941,0.65189606,0.56085193,0.7429402,0.69114,0.6461606,0.7361194,0.69066024,0.6055832,0.7757373,0.6489559,0.5976058,0.70030594,0.7184067,0.70900875,0.7278046,0.9267457,0.87751895,0.9759725
0.162,0.6431486,0.52593356,0.76036364,0.6527296,0.5616242,0.7438349,0.69056433,0.64525604,0.7358726,0.6894483,0.60579693,0.77309966,0.6493788,0.5972158,0.7015418,0.7189828,0.7082712,0.7296944,0.9247423,0.87661326,0.9728713
0.163,0.6416198,0.5250428,0.75819683,0.6535631,0.5623857,0.7447405,0.6899886,0.6441903,0.7357869,0.68823636,0.60589045,0.77058226,0.64980173,0.5967615,0.70284194,0.71955895,0.70753366,0.73158425,0.9227389,0.8755473,0.9699305
0.164,0.640091,0.5239856,0.7561964,0.6543965,0.5631362,0.7456567,0.6894129,0.64296865,0.7358571,0.68702435,0.60585785,0.76819086,0.6502246,0.59624606,0.7042032,0.720135,0.706796,0.73347396,0.9207356,0.8743114,0.9671598
0.165,0.6385621,0.5227599,0.75436425,0.6552299,0.56387603,0.7465838,0.68883723,0.6415975,0.73607695,0.68581235,0.60569364,0.76593107,0.6506475,0.5956726,0.70562243,0.72071093,0.70605826,0.7353636,0.9187322,0.87289685,0.9645676
0.166,0.63703334,0.5213647,0.752702,0.6560634,0.56460506,0.7475217,0.6882615,0.6400841,0.73643893,0.68460035,0.60539263,0.7638081,0.6510704,0.5950443,0.7070965,0.7212871,0.7053207,0.7372534,0.91672885,0.87129676,0.96216094
0.167,0.6355046,0.5197991,0.7512101,0.6568968,0.56532335,0.7484703,0.68768585,0.63843673,0.73693496,0.6833885,0.60495013,0.7618268,0.6514933,0.5943641,0.7086225,0.72186303,0.704583,0.7391431,0.9147254,0.86950624,0.9599446
0.168,0.63397574,0.5180633,0.7498882,0.65773034,0.566031,0.7494297,0.6871102,0.63666385,0.7375565,0.6821764,0.60436165,0.75999117,0.65191627,0.593635,0.7101975,0.72243917,0.7038454,0.74103296,0.91272205,0.86752254,0.95792156
0.169,0.632447,0.51615834,0.74873567,0.6585638,0.566728,0.7503996,0.6865344,0.6347741,0.7382947,0.6809645,0.60362405,0.758305,0.65233916,0.5928598,0.7118185,0.7230151,0.7031077,0.74292254,0.9107187,0.86534554,0.9560918
0.17,0.6318208,0.51708114,0.74656045,0.65910393,0.56747043,0.7507374,0.6859891,0.6347244,0.7372538,0.67999834,0.60280794,0.75718874,0.65177256,0.5921828,0.7113623,0.7222218,0.70187306,0.7425705,0.90922475,0.8630325,0.955417
0.171,0.6314655,0.5188746,0.7440564,0.6595561,0.5682138,0.75089836,0.6854527,0.6351629,0.7357425,0.679106,0.6019378,0.7562742,0.65090907,0.59141576,0.71040237,0.72101754,0.70010644,0.74192864,0.90788335,0.86065584,0.95511085
0.172,0.63111025,0.52065754,0.74156296,0.6600083,0.5689404,0.7510762,0.6849164,0.6355016,0.73433113,0.6782134,0.60100096,0.7554259,0.65004563,0.5905038,0.70958745,0.7198133,0.6979392,0.74168736,0.9065421,0.8582175,0.95486677
0.173,0.6307548,0.5224291,0.73908055,0.6604605,0.56964993,0.751271,0.68438,0.63573486,0.73302513,0.67732114,0.5999983,0.754644,0.64918214,0.5894473,0.70891696,0.7186091,0.69542134,0.74179685,0.90520096,0.8557216,0.9546803
0.174,0.6303995,0.524189,0.73661005,0.6609126,0.57034224,0.7514829,0.68384373,0.6358579,0.7318296,0.6764287,0.5989295,0.7539278,0.64831865,0.58824766,0.70838964,0.7174048,0.69260824,0.7422013,0.9038597,0.8531718,0.9545475
0.175,0.6300442,0.5259363,0.73415214,0.6613648,0.57101744,0.75171214,0.6833074,0.63586575,0.7307491,0.6755363,0.5977953,0.75327724,0.64745516,0.58690715,0.70800316,0.7162005,0.6895535,0.74284744,0.9025184,0.8505721,0.9544647
0.176,0.62968886,0.5276702,0.7317075,0.66181695,0.5716751,0.7519588,0.68277115,0.6357547,0.7297876,0.6746438,0.5965961,0.7526915,0.6465917,0.5854293,0.70775414,0.7149963,0.6863039,0.74368864,0.9011771,0.8479259,0.9544283
0.177,0.62933356,0.52939,0.72927713,0.6622692,0.5723154,0.75222296,0.6822348,0.63552135,0.7289483,0.6737515,0.59533304,0.7521699,0.64572823,0.583818,0.70763844,0.71379197,0.682898,0.74468595,0.8998358,0.84523666,0.954435
0.178,0.62897825,0.5310947,0.72686183,0.6627213,0.57293797,0.7525046,0.6816985,0.63516337,0.72823364,0.672859,0.59400654,0.7517115,0.6448648,0.5820781,0.7076515,0.71258765,0.6793668,0.7458085,0.8984945,0.8425073,0.95448166
0.179,0.6286229,0.5327832,0.72446257,0.66317344,0.5735428,0.7528041,0.6811621,0.6346792,0.72764504,0.67196655,0.5926179,0.7513152,0.64400125,0.5802148,0.7077877,0.7113834,0.67573506,0.74703175,0.8971532,0.83974093,0.95456547
0.18,0.6282676,0.5344547,0.72208047,0.66362566,0.5741299,0.75312144,0.68062574,0.63406855,0.7271829,0.67107415,0.59116834,0.75097996,0.6431378,0.57823396,0.70804167,0.71017915,0.67202175,0.74833655,0.8958119,0.83694017,0.95468366
0.181,0.6279123,0.53610796,0.7197166,0.6640778,0.574699,0.75345665,0.6800895,0.63333213,0.7268468,0.67018175,0.58965904,0.75070447,0.6422744,0.57614154,0.7084072,0.7089749,0.66824216,0.74970764,0.8944709,0.83410776,0.954834
0.182,0.627557,0.5377418,0.7173722,0.6645299,0.5752501,0.75380975,0.6795532,0.6324714,0.72663504,0.66928935,0.5880913,0.7504874,0.64141095,0.5739435,0.7088784,0.7077706,0.6644078,0.7511334,0.89312947,0.83124536,0.9550136
0.183,0.6272017,0.5393548,0.71504855,0.66498214,0.57578325,0.754181,0.6790168,0.6314888,0.72654486,0.66839695,0.58646667,0.7503272,0.6405475,0.57164603,0.709449,0.70656633,0.66052824,0.7526044,0.8917882,0.82835567,0.9552207
0.184,0.62684625,0.5409455,0.71274704,0.6654343,0.5762983,0.7545703,0.67848045,0.63038784,0.72657305,0.6675045,0.58478653,0.75022244,0.63968396,0.5692551,0.7101128,0.7053621,0.65661097,0.7541132,0.8904469,0.8254404,0.9554534
0.185,0.6264134,0.5419291,0.7108977,0.6653734,0.5765843,0.7541625,0.67798847,0.62978333,0.7261936,0.6666919,0.583612,0.7497718,0.6390502,0.56752336,0.710577,0.70407945,0.6542078,0.7539511,0.8892626,0.82394314,0.9545821
0.186,0.6258565,0.54194254,0.7097705,0.66449136,0.576488,0.7524947,0.67756736,0.63006324,0.7250715,0.6660073,0.583266,0.74874854,0.6387837,0.56694084,0.71062654,0.7026713,0.6541847,0.7511579,0.8883293,0.82471967,0.951939
0.187,0.6252996,0.5419132,0.70868593,0.66360927,0.5763345,0.75088406,0.67714626,0.6302561,0.7240364,0.66532254,0.58284646,0.7477986,0.63851714,0.56633115,0.71070313,0.7012632,0.65403116,0.7484952,0.88739616,0.8254568,0.9493355
0.188,0.6247427,0.5418404,0.707645,0.66272724,0.5761222,0.74933225,0.6767251,0.63035846,0.7230917,0.66463786,0.58235276,0.74692297,0.6382506,0.56569463,0.71080655,0.6998551,0.6537365,0.7459737,0.88646305,0.8261512,0.9467749
0.189,0.62418574,0.5417232,0.7066483,0.66184527,0.57585,0.7478405,0.676304,0.63036734,0.7222406,0.6639532,0.5817843,0.74612206,0.63798416,0.5650319,0.7109364,0.6984469,0.6532902,0.74360365,0.8855298,0.82679915,0.9442605
0.19,0.62362885,0.54156107,0.70569664,0.6609632,0.5755162,0.74641013,0.6758828,0.63027996,0.7214857,0.66326857,0.58114094,0.7453962,0.6377176,0.56434304,0.7110922,0.6970389,0.6526826,0.7413952,0.8845966,0.8273969,0.94179624
0.191,0.6230719,0.54135317,0.70479065,0.6600812,0.57512003,0.7450424,0.6754617,0.6300943,0.7208291,0.66258377,0.58042216,0.7447454,0.6374512,0.5636288,0.71127355,0.6956307,0.6519045,0.73935694,0.8836634,0.8279405,0.9393863
0.192,0.62251496,0.541099,0.7039309,0.6591991,0.57466006,0.7437382,0.67504054,0.6298087,0.72027236,0.6618992,0.5796286,0.74416983,0.6371847,0.5628895,0.71147984,0.6942227,0.6509488,0.73749655,0.88273025,0.82842535,0.93703514
0.193,0.621958,0.5407981,0.7031179,0.6583171,0.57413554,0.74249864,0.67461944,0.6294225,0.7198164,0.6612145,0.5787601,0.74366885,0.6369181,0.5621255,0.71171075,0.69281447,0.6498096,0.73581934,0.88179696,0.8288466,0.93474734
0.194,0.6214012,0.5404501,0.7023523,0.6574351,0.5735457,0.74132454,0.6741984,0.6289353,0.7194615,0.66052985,0.57781744,0.74324226,0.6366517,0.5613376,0.7119658,0.69140637,0.6484837,0.73432904,0.88086385,0.82919955,0.93252814
0.195,0.6208442,0.5400543,0.70163405,0.65655303,0.5728896,0.74021643,0.6737773,0.6283475,0.71920705,0.6598451,0.57680106,0.74288917,0.6363852,0.5605261,0.71224433,0.68999827,0.6469699,0.7330266,0.8799305,0.8294786,0.9303824
0.196,0.62028736,0.5396108,0.7009639,0.65567106,0.572167,0.73917514,0.6733562,0.6276603,0.7190521,0.65916044,0.5757121,0.7426088,0.63611865,0.55969137,0.71254593,0.68859017,0.64526963,0.7319107,0.8789974,0.8296788,0.928316
0.197,0.6197304,0.5391191,0.7003417,0.654789,0.5713772,0.7382007,0.672935,0.6268752,0.7189948,0.6584757,0.5745514,0.7424,0.6358522,0.55883425,0.7128702,0.68718207,0.64338654,0.7309776,0.8780641,0.8297941,0.9263341
0.198,0.61917347,0.5385793,0.69976765,0.65390706,0.57052034,0.7372938,0.67251384,0.6259948,0.7190329,0.657791,0.5733203,0.7422617,0.63558567,0.5579549,0.7132164,0.6857739,0.6413265,0.73022133,0.87713087,0.8298192,0.9244425
0.199,0.61861664,0.53799134,0.69924194,0.6530249,0.569596,0.73645383,0.6720927,0.6250217,0.71916366,0.6571064,0.57202023,0.74219257,0.6353192,0.55705416,0.7135842,0.68436575,0.6390972,0.7296343,0.8761977,0.8297484,0.922647
0.2,0.6180597,0.53735507,0.6987643,0.6521429,0.56860447,0.7356813,0.6716716,0.6239593,0.71938396,0.6564217,0.5706525,0.74219096,0.6350527,0.5561323,0.71397305,0.68295765,0.6367077,0.7292076,0.87526447,0.8295762,0.92095274
0.201,0.6181376,0.5377839,0.6984913,0.6505163,0.56943405,0.7315985,0.67195964,0.62483686,0.7190824,0.6555727,0.5715418,0.73960364,0.6336964,0.55624986,0.7111429,0.68349254,0.6373988,0.7295863,0.8749748,0.8298975,0.92005205
0.202,0.6182155,0.5382012,0.6982298,0.64888966,0.5702473,0.727532,0.6722477,0.62569237,0.71880305,0.6547237,0.5723673,0.7370801,0.6323402,0.5563316,0.7083488,0.68402743,0.63806957,0.7299853,0.874685,0.8301671,0.91920286
0.203,0.61829346,0.5386068,0.6979801,0.647263,0.5710425,0.7234835,0.6725358,0.626525,0.71854657,0.65387475,0.5731252,0.7346243,0.63098395,0.55637527,0.70559263,0.68456227,0.63871986,0.7304047,0.87439513,0.8303831,0.91840714
0.204,0.6183714,0.5390006,0.6977423,0.6456363,0.571818,0.71945465,0.67282385,0.62733394,0.71831375,0.6530258,0.5738113,0.7322403,0.6296277,0.5563788,0.7028766,0.6850972,0.63934964,0.7308448,0.8741054,0.83054394,0.91766685
0.205,0.61844933,0.5393823,0.6975164,0.64400965,0.57257193,0.71544737,0.673112,0.6281184,0.71810555,0.6521768,0.5744213,0.7299323,0.62827146,0.55633986,0.70020306,0.6856321,0.6399587,0.73130554,0.87381554,0.8306475,0.91698354
0.206,0.6185273,0.53975195,0.69730264,0.64238304,0.5733019,0.71146417,0.67340016,0.6288775,0.7179228,0.65132785,0.57495093,0.72770476,0.6269152,0.5562562,0.69757426,0.686167,0.64054686,0.73178715,0.8735258,0.8306925,0.91635907
0.207,0.6186052,0.5401092,0.6971012,0.64075637,0.5740054,0.7075073,0.6736881,0.6296103,0.7177659,0.65047884,0.5753957,0.725562,0.6255589,0.55612516,0.69499266,0.6867019,0.6411142,0.7322896,0.87323594,0.8306774,0.9157945
0.208,0.61868316,0.5404542,0.6969121,0.6391297,0.5746796,0.7035798,0.6739762,0.6303162,0.71763617,0.64962983,0.5757511,0.72350854,0.62420267,0.5559444,0.69246095,0.6872367,0.64166045,0.732813,0.8729461,0.830601,0.9152912
0.209,0.61876094,0.5407865,0.6967354,0.637503,0.57532126,0.6996848,0.6742642,0.6309943,0.71753407,0.6487808,0.5760128,0.72154886,0.62284636,0.5557111,0.68998164,0.6877716,0.64218587,0.73335737,0.8726564,0.83046263,0.9148502
0.21,0.618839,0.5411064,0.69657165,0.6358764,0.57592666,0.6958262,0.6745523,0.631644,0.71746063,0.64793193,0.5761765,0.71968734,0.6214902,0.55542284,0.6875575,0.68830657,0.64269036,0.7339228,0.87236667,0.83026135,0.914472
0.211,0.6189169,0.5414133,0.69642055,0.6342498,0.5764916,0.692008,0.6748404,0.63226444,0.71741635,0.647083,0.57623786,0.7179281,0.62013394,0.5550767,0.68519115,0.68884146,0.6431739,0.73450905,0.87207675,0.8299967,0.9141568
0.212,0.61899483,0.5417074,0.69628227,0.63262314,0.5770112,0.68823504,0.67512846,0.632855,0.7174019,0.646234,0.57619286,0.7162751,0.61877763,0.55467,0.6828853,0.68937635,0.64363664,0.73511606,0.87178695,0.82966876,0.91390514
0.213,0.6190728,0.54198855,0.69615704,0.63099647,0.57748014,0.6845128,0.6754165,0.6334149,0.71741813,0.645385,0.57603794,0.7147321,0.6174214,0.5542,0.6806428,0.6899112,0.64407855,0.7357438,0.87149715,0.8292777,0.9137166
0.214,0.6191507,0.54225653,0.69604486,0.62936985,0.57789224,0.68084747,0.67570466,0.6339438,0.7174655,0.64453596,0.57576966,0.71330225,0.61606514,0.5536641,0.6784662,0.69044614,0.64449996,0.7363923,0.87120736,0.8288239,0.9135908
0.215,0.6192286,0.54251134,0.69594586,0.6277432,0.57824033,0.67724603,0.6759927,0.63444084,0.7175446,0.643687,0.5753852,0.7119888,0.6147089,0.5530595,0.6763583,0.69098103,0.64490086,0.7370612,0.87091756,0.82830817,0.91352695
0.216,0.61948246,0.5433617,0.6956032,0.62638557,0.57813597,0.6746352,0.67618835,0.6346653,0.7177114,0.64357936,0.57569945,0.7114593,0.6144923,0.5531798,0.6758048,0.6911527,0.64569056,0.7366148,0.8692507,0.82647985,0.9120216
0.217,0.61984617,0.54457706,0.69511527,0.62519604,0.5777008,0.6726913,0.6763262,0.63468105,0.7179714,0.64393497,0.5764816,0.71138835,0.6149882,0.55376714,0.6762093,0.6910973,0.64670247,0.73549217,0.86672324,0.82372576,0.9097207
0.218,0.6202098,0.54577595,0.6946437,0.6240065,0.57716465,0.67084837,0.67646414,0.63463277,0.7182955,0.6442907,0.5772389,0.71134245,0.615484,0.55433375,0.67663425,0.69104195,0.64767563,0.73440826,0.8641957,0.8208106,0.9075808
0.219,0.6205736,0.5469579,0.69418925,0.6228171,0.5765234,0.6691108,0.67660207,0.6345213,0.7186828,0.6446463,0.57797086,0.7113217,0.61597985,0.55487967,0.67708004,0.6909866,0.6486071,0.7333661,0.8616683,0.81773895,0.9055976
0.22,0.6209372,0.5481222,0.6937522,0.62162757,0.57577294,0.6674822,0.6767399,0.63434756,0.7191322,0.64500195,0.578677,0.7113269,0.6164757,0.5554047,0.6775467,0.6909312,0.6494939,0.7323685,0.8591407,0.8145161,0.90376526
0.221,0.621301,0.5492685,0.6933335,0.6204381,0.57491034,0.66596586,0.6768778,0.6341132,0.7196424,0.6453575,0.5793568,0.7113582,0.61697155,0.555909,0.6780341,0.69087577,0.65033287,0.73141867,0.8566132,0.81114936,0.9020771
0.222,0.6216647,0.55039585,0.69293356,0.6192486,0.5739331,0.66456413,0.6770157,0.6338197,0.72021174,0.64571315,0.5800101,0.7114162,0.61746734,0.5563923,0.6785424,0.6908205,0.65112114,0.7305199,0.85408574,0.80764645,0.90052503
0.223,0.6220284,0.5515039,0.6925529,0.6180591,0.57283956,0.66327864,0.6771535,0.63346857,0.7208385,0.6460688,0.5806365,0.7115011,0.61796314,0.55685484,0.6790714,0.69076514,0.6518549,0.7296754,0.85155827,0.80401564,0.8991009
0.224,0.6223921,0.552592,0.69219226,0.6168696,0.5716291,0.66211015,0.67729145,0.63306206,0.72152084,0.64642453,0.58123565,0.7116134,0.618459,0.5572966,0.6796214,0.6907098,0.6525311,0.7288886,0.8490307,0.80026555,0.8977958
0.225,0.6227558,0.55365944,0.6918522,0.6156801,0.5703018,0.6610584,0.6774294,0.6326021,0.72225666,0.6467801,0.58180696,0.7117532,0.6189549,0.5577177,0.6801921,0.69065446,0.65314615,0.72816277,0.84650326,0.79640526,0.89660126
0.226,0.6231196,0.5547057,0.6915335,0.6144907,0.56885874,0.66012263,0.6775672,0.63209057,0.7230438,0.6471357,0.5823505,0.71192086,0.6194506,0.5581179,0.68078333,0.690599,0.65369684,0.7275012,0.8439758,0.792443,0.8955086
0.227,0.62348324,0.5557299,0.69123656,0.6133011,0.56730175,0.65930045,0.6777051,0.6315299,0.7238803,0.6474914,0.582866,0.7121168,0.61994654,0.5584978,0.6813953,0.6905437,0.65418005,0.7269074,0.8414482,0.788387,0.8945094
0.228,0.623847,0.55673176,0.69096226,0.6121117,0.5656337,0.65858966,0.6778429,0.6309222,0.72476363,0.64784694,0.58335304,0.71234083,0.6204423,0.55885696,0.6820276,0.6904884,0.65459263,0.72638416,0.8389207,0.7842454,0.89359605
0.229,0.6242107,0.5577103,0.69071114,0.61092216,0.56385785,0.65798646,0.67798084,0.6302697,0.725692,0.64820266,0.58381176,0.71259356,0.6209382,0.559196,0.68268037,0.6904329,0.65493166,0.72593415,0.83639324,0.78002536,0.8927611
0.23,0.6245744,0.55866504,0.6904838,0.6097327,0.5619783,0.6574871,0.6781187,0.62957454,0.7266629,0.6485583,0.58424175,0.7128749,0.621434,0.55951476,0.6833532,0.69037765,0.655195,0.7255603,0.8338657,0.7757337,0.8919977
0.231,0.62502295,0.55965275,0.69039315,0.60869575,0.56045884,0.65693265,0.67822015,0.62924534,0.72719496,0.64891875,0.58464307,0.71319443,0.6216476,0.559628,0.6836672,0.69028693,0.65551716,0.7250567,0.8317261,0.7720953,0.8913568
0.232,0.6257541,0.5608192,0.690689,0.60816795,0.5604032,0.65593266,0.6782,0.63023967,0.72616035,0.64929545,0.58502716,0.71356374,0.6209206,0.559079,0.6827622,0.6900784,0.65621126,0.7239455,0.8308792,0.7707956,0.89096284
0.233,0.62648547,0.56198055,0.6909904,0.60764015,0.5602954,0.6549849,0.6781799,0.6312068,0.725153,0.6496721,0.58540034,0.71394384,0.62019366,0.55847096,0.68191636,0.6898698,0.65681285,0.7229268,0.83003235,0.76944447,0.89062023
0.234,0.6272167,0.5631362,0.6912972,0.6071122,0.56013393,0.6540905,0.6781598,0.63214487,0.7241747,0.6500487,0.5857627,0.71433467,0.6194666,0.5578036,0.68112963,0.6896612,0.6573148,0.72200763,0.82918555,0.7680432,0.8903279
0.235,0.62794805,0.5642864,0.6916097,0.6065843,0.5599176,0.653251,0.6781396,0.63305205,0.7232272,0.6504254,0.5861143,0.71473646,0.61873966,0.5570767,0.68040264,0.68945265,0.65771055,0.72119474,0.8283387,0.7665932,0.89008415
0.236,0.6286793,0.56543076,0.6919278,0.6060565,0.5596455,0.65246755,0.6781194,0.6339264,0.72231245,0.650802,0.58645505,0.715149,0.61801267,0.55629027,0.67973506,0.6892441,0.6579939,0.7204943,0.8274918,0.7650958,0.88988787
0.237,0.6294105,0.5665693,0.6922517,0.6055286,0.55931634,0.65174085,0.6780993,0.634766,0.72143257,0.6511786,0.58678496,0.71557224,0.6172856,0.5554445,0.67912674,0.6890354,0.6581594,0.71991146,0.826645,0.76355255,0.8897375
0.238,0.6301418,0.567702,0.6925816,0.60500073,0.5589296,0.65107185,0.6780792,0.6355687,0.7205897,0.6515553,0.58710426,0.71600634,0.61655873,0.5545398,0.67857766,0.688827,0.658203,0.71945095,0.82579815,0.76196486,0.88963145
0.239,0.630873,0.5688285,0.6929175,0.6044729,0.5584848,0.65046096,0.678059,0.63633204,0.7197859,0.65193194,0.58741266,0.7164512,0.6158317,0.55357647,0.6780869,0.6886184,0.65812135,0.7191155,0.8249513,0.7603343,0.88956827
0.24,0.6316044,0.56994903,0.6932597,0.603945,0.5579815,0.64990854,0.6780389,0.6370542,0.7190236,0.6523086,0.58771044,0.7169067,0.6151047,0.5525554,0.67765397,0.68840986,0.6579131,0.71890664,0.8241044,0.75866234,0.8895465
0.241,0.63233566,0.5710632,0.6936081,0.60341716,0.5574197,0.6494146,0.6780188,0.63773274,0.7183049,0.6526853,0.5879976,0.71737295,0.61437774,0.5514773,0.67727816,0.68820125,0.657578,0.7188245,0.82325757,0.7569507,0.88956445
0.242,0.6330669,0.5721709,0.6939629,0.6028893,0.5567995,0.6489791,0.6779986,0.63836515,0.71763206,0.65306187,0.588274,0.71784973,0.6136506,0.55034304,0.6769582,0.6879927,0.6571179,0.7188675,0.82241064,0.7552007,0.8896206
0.243,0.6337982,0.5732721,0.69432425,0.60236144,0.5561212,0.6486017,0.6779785,0.6389494,0.71700764,0.65343845,0.58853984,0.71833706,0.6129237,0.54915386,0.6766935,0.68778414,0.6565357,0.7190326,0.82156384,0.7534141,0.8897136
0.244,0.63452935,0.57436657,0.69469213,0.6018336,0.55538535,0.6482818,0.6779583,0.639483,0.71643364,0.6538151,0.5887952,0.718835,0.6121967,0.5479108,0.67648256,0.6875756,0.6558356,0.7193155,0.8207169,0.7515921,0.88984174
0.245,0.63526064,0.5754544,0.69506687,0.6013057,0.5545928,0.64801866,0.67793816,0.6399638,0.7159125,0.6541918,0.58904016,0.7193434,0.61146975,0.54661536,0.6763241,0.687367,0.6550232,0.7197108,0.8198701,0.7497365,0.89000374
0.246,0.63599193,0.5765353,0.6954486,0.60077786,0.5537445,0.64781123,0.6779181,0.64038986,0.7154463,0.65456843,0.5892747,0.71986216,0.61074275,0.5452686,0.6762169,0.68715847,0.65410453,0.7202124,0.81902325,0.7478485,0.890198
0.247,0.63540626,0.57677,0.6940425,0.60098827,0.55374396,0.6482326,0.67808133,0.6414669,0.71469575,0.6544737,0.58926755,0.7196799,0.6105569,0.54575473,0.6753591,0.68681455,0.65395737,0.7196717,0.81809735,0.7482828,0.8879119
0.248,0.63458127,0.5768024,0.69236016,0.6013332,0.5538951,0.6487713,0.6782782,0.6426433,0.71391314,0.6542935,0.58917785,0.7194091,0.6104696,0.5465477,0.67439145,0.68644613,0.6539142,0.71897805,0.8171571,0.7490535,0.8852607
0.249,0.63375604,0.57677877,0.6907333,0.60167795,0.55403715,0.64931875,0.6784749,0.6437898,0.71316,0.65411305,0.58904463,0.7191815,0.6103822,0.5473049,0.6734595,0.68607765,0.65381867,0.71833664,0.816217,0.7497209,0.88271314
0.25,0.632931,0.5766973,0.6891647,0.6020228,0.55417037,0.6498753,0.67867166,0.6449044,0.71243894,0.6539327,0.588868,0.71899736,0.6102948,0.5480249,0.67256474,0.68570924,0.6536695,0.717749,0.81527674,0.75027686,0.8802766
0.251,0.6321058,0.5765552,0.68765646,0.60236764,0.5542947,0.6504406,0.67886835,0.645984,0.7117527,0.6537523,0.58864796,0.7188567,0.61020744,0.54870623,0.67170864,0.6853407,0.6534653,0.71721613,0.81433654,0.7507139,0.8779592
0.252,0.6312807,0.5763505,0.68621093,0.6027124,0.55441034,0.65101445,0.67906517,0.64702606,0.7111043,0.6535719,0.58838445,0.71875936,0.61012006,0.5493474,0.6708927,0.6849722,0.6532055,0.71673894,0.8133962,0.7510239,0.87576854
0.253,0.6304557,0.57608104,0.6848303,0.60305727,0.5545175,0.651597,0.67926186,0.6480273,0.7104964,0.6533916,0.5880779,0.7187053,0.6100327,0.54994696,0.6701184,0.68460375,0.6528895,0.716318,0.81245613,0.75119936,0.8737129
0.254,0.62963057,0.5757447,0.68351644,0.603402,0.55461615,0.6521879,0.6794586,0.6489846,0.7099326,0.65321124,0.58772826,0.7186942,0.6099453,0.55050355,0.66938704,0.68423533,0.65251696,0.7159537,0.81151587,0.7512325,0.87179923
0.255,0.6288054,0.5753396,0.6822712,0.60374683,0.5547065,0.65278715,0.6796553,0.64989454,0.7094161,0.6530308,0.58733594,0.7187257,0.6098579,0.5510156,0.6687002,0.68386686,0.65208787,0.71564585,0.81057566,0.7511165,0.8700348
0.256,0.62798035,0.5748644,0.6810963,0.60409164,0.55478877,0.6533945,0.6798521,0.6507538,0.70895046,0.65285045,0.58690155,0.71879935,0.6097705,0.5514818,0.6680592,0.6834984,0.65160257,0.7153942,0.80963534,0.750845,0.86842567
0.257,0.6271552,0.5743173,0.6799931,0.6044365,0.55486304,0.65401,0.6800489,0.6515586,0.7085392,0.65267015,0.5864254,0.71891487,0.6096831,0.5519009,0.66746527,0.68313,0.6510619,0.71519816,0.80869514,0.7504128,0.86697745
0.258,0.62633014,0.5736975,0.67896277,0.6047813,0.55492926,0.6546334,0.6802456,0.6523054,0.70818573,0.6524898,0.58590806,0.7190715,0.6095958,0.55227166,0.6669199,0.68276143,0.6504662,0.71505666,0.80775493,0.7498156,0.8656943
0.259,0.625505,0.5730039,0.67800605,0.60512614,0.5549878,0.6552645,0.6804423,0.6529909,0.70789367,0.6523094,0.58535016,0.7192687,0.60950834,0.5525928,0.66642386,0.682393,0.6498172,0.7149688,0.8068148,0.7490505,0.8645791
0.26,0.62468,0.57223624,0.6771237,0.6054709,0.5550386,0.6559032,0.680639,0.65361166,0.7076664,0.652129,0.58475226,0.7195057,0.609421,0.55286336,0.66597867,0.68202454,0.649116,0.7149331,0.8058745,0.7481158,0.8636333
0.261,0.62385476,0.57139385,0.67631567,0.60581577,0.55508196,0.6565496,0.6808358,0.6541647,0.7075069,0.6519487,0.58411545,0.71978194,0.60933363,0.5530823,0.665585,0.6816561,0.6483641,0.7149481,0.80493426,0.74701154,0.862857
0.262,0.623283,0.57099056,0.6755755,0.60602057,0.5550084,0.6570327,0.68072116,0.65425026,0.70719206,0.6519658,0.58412564,0.71980596,0.6091345,0.55312973,0.66513926,0.6815788,0.647961,0.7151966,0.8037493,0.7462566,0.86124206
0.263,0.6230066,0.57115614,0.674857,0.606062,0.5547965,0.6573275,0.6802432,0.65380555,0.70668083,0.65221345,0.58491945,0.71950746,0.608805,0.55300903,0.66460097,0.6818411,0.6479962,0.71568596,0.80227876,0.7460016,0.8585559
0.264,0.62273026,0.571308,0.6741525,0.60610336,0.5545727,0.657634,0.6797653,0.65329504,0.7062355,0.6524612,0.58570474,0.7192176,0.6084755,0.5528675,0.66408354,0.6821034,0.64801466,0.7161921,0.8008084,0.745662,0.8559549
0.265,0.6224539,0.5714457,0.67346215,0.6061448,0.5543373,0.65795225,0.6792875,0.6527191,0.7058559,0.65270877,0.58648103,0.7189365,0.608146,0.55270493,0.6635871,0.68236583,0.6480167,0.716715,0.79933804,0.7452322,0.85344386
0.266,0.6221776,0.571569,0.6727862,0.6061862,0.55409056,0.65828186,0.67880946,0.652078,0.70554096,0.6529564,0.58724844,0.7186644,0.6078166,0.5525213,0.66311187,0.6826282,0.6480026,0.7172538,0.79786754,0.744707,0.8510281
0.267,0.6219012,0.5716774,0.67212504,0.60622764,0.55383253,0.65862274,0.67833155,0.6513733,0.7052898,0.65320414,0.58800656,0.71840173,0.6074871,0.5523162,0.662658,0.6828904,0.6479726,0.71780825,0.79639703,0.74408114,0.8487129
0.268,0.6216249,0.5717706,0.67147917,0.6062691,0.5535635,0.65897477,0.6778536,0.65060645,0.7051007,0.65345174,0.58875513,0.71814835,0.6071576,0.5520896,0.6622256,0.6831529,0.6479276,0.71837825,0.7949265,0.7433499,0.84650314
0.269,0.62134856,0.57184833,0.6708488,0.60631055,0.5532836,0.6593375,0.67737573,0.6497796,0.70497185,0.65369946,0.5894941,0.7179048,0.60682815,0.55184144,0.66181487,0.6834152,0.6478674,0.71896297,0.79345614,0.74250865,0.8444036
0.27,0.6210721,0.57191014,0.6702341,0.6063519,0.55299294,0.6597109,0.67689776,0.6488947,0.7049008,0.65394706,0.5902231,0.71767104,0.60649854,0.55157137,0.6614257,0.68367743,0.64779264,0.71956223,0.79198563,0.74155307,0.8424182
0.271,0.62079585,0.5719559,0.6696358,0.60639334,0.5526918,0.66009486,0.6764198,0.6479544,0.7048852,0.6541948,0.590942,0.7174475,0.60616916,0.5512797,0.6610586,0.6839399,0.64770395,0.7201758,0.7905152,0.7404798,0.84055054
0.272,0.62051946,0.57198507,0.66905385,0.6064347,0.55238044,0.66048896,0.6759419,0.6469614,0.7049224,0.65444237,0.5916505,0.71723425,0.60583967,0.55096614,0.6607132,0.68420225,0.6476015,0.720803,0.7890446,0.7392859,0.83880335
0.273,0.6202431,0.5719974,0.66848874,0.6064761,0.55205905,0.6608932,0.675464,0.64591837,0.7050096,0.65469,0.59234834,0.7170317,0.6055102,0.5506307,0.66038966,0.68446463,0.64748573,0.72144353,0.78757423,0.7379696,0.8371789
0.274,0.61996675,0.5719927,0.6679408,0.60651755,0.55172783,0.6613073,0.674986,0.6448281,0.7051439,0.6549377,0.5930354,0.71683997,0.60518074,0.5502735,0.660088,0.68472695,0.647357,0.7220969,0.7861038,0.73652947,0.8356781
0.275,0.61969036,0.5719705,0.6674102,0.60655904,0.55138695,0.6617311,0.67450815,0.6436935,0.7053228,0.65518534,0.59371144,0.71665925,0.60485125,0.54989433,0.65980816,0.6849893,0.6472157,0.7227628,0.78463334,0.7349655,0.8343012
0.276,0.6194141,0.57193077,0.6668974,0.60660046,0.5510366,0.66216433,0.6740303,0.6425173,0.7055433,0.65543294,0.5943761,0.7164898,0.6045217,0.54949343,0.65954995,0.68525165,0.6470625,0.7234408,0.7831628,0.7332781,0.83304745
0.277,0.6192011,0.5719094,0.6664928,0.60665405,0.55069524,0.66261286,0.67344695,0.6412358,0.7056581,0.6556559,0.59501016,0.7163017,0.6041939,0.54912424,0.6592636,0.6854436,0.6468854,0.72400177,0.7817104,0.7315636,0.83185714
0.278,0.6197492,0.57231486,0.6671835,0.6068548,0.5505669,0.6631427,0.6715994,0.6391155,0.70408326,0.65558136,0.59539694,0.7157658,0.6038858,0.54936486,0.6584068,0.68479013,0.64652574,0.7230545,0.78047466,0.73088956,0.83005977
0.279,0.6202972,0.57271504,0.66787934,0.6070556,0.5504304,0.6636808,0.6697519,0.6369467,0.7025571,0.6555068,0.5957627,0.71525085,0.6035776,0.5495678,0.6575874,0.6841366,0.64610344,0.7221698,0.7792389,0.730145,0.8283328
0.28,0.6208453,0.5731102,0.6685804,0.60725635,0.55028594,0.6642268,0.66790426,0.6347305,0.701078,0.6554322,0.596107,0.71475744,0.6032696,0.54973245,0.6568067,0.68348324,0.6456176,0.7213489,0.77800316,0.7293278,0.8266785
0.281,0.6213934,0.57350016,0.6692866,0.60745704,0.5501335,0.66478056,0.6660568,0.63246894,0.6996447,0.6553577,0.5964294,0.714286,0.60296136,0.5498572,0.6560655,0.6828298,0.6450671,0.7205925,0.7767675,0.72843623,0.82509875
0.282,0.62194145,0.5738851,0.6699978,0.60765785,0.5499735,0.6653422,0.6642092,0.63016325,0.6982551,0.6552832,0.5967294,0.713837,0.6026532,0.54994154,0.6553649,0.68217635,0.64445156,0.71990114,0.7755317,0.72746843,0.823595
0.283,0.6224896,0.574265,0.67071414,0.60785854,0.5498058,0.66591126,0.6623617,0.6278154,0.69690794,0.65520865,0.59700656,0.71341074,0.60234505,0.5499843,0.6547058,0.6815229,0.6437707,0.7192751,0.77429605,0.7264233,0.82216877
0.284,0.62303764,0.5746399,0.67143536,0.6080593,0.5496308,0.66648775,0.6605141,0.6254271,0.6956011,0.65513414,0.5972605,0.7130078,0.6020369,0.54998475,0.65408903,0.6808694,0.6430247,0.7187141,0.7730602,0.7252998,0.8208206
0.285,0.6235857,0.57500994,0.67216146,0.6082601,0.54944855,0.66707164,0.6586667,0.6230004,0.69433296,0.6550596,0.5974907,0.7126284,0.60172886,0.54994226,0.65351546,0.68021595,0.6422141,0.7182178,0.7718245,0.7240975,0.81955147
0.286,0.62413377,0.57537514,0.6728924,0.6084608,0.54925907,0.6676625,0.6568191,0.6205368,0.6931014,0.6549851,0.597697,0.7122731,0.60142064,0.5498558,0.65298545,0.67956245,0.64133954,0.71778536,0.77058864,0.72281605,0.8183612
0.287,0.6246818,0.57573545,0.6736281,0.6086616,0.54906267,0.6682605,0.6549715,0.6180383,0.69190466,0.65491045,0.5978788,0.7119421,0.60111254,0.5497252,0.6524999,0.67890906,0.6404024,0.71741575,0.76935303,0.72145605,0.81725
0.288,0.6252299,0.5760911,0.6743687,0.6088622,0.5488593,0.66886514,0.65312403,0.6155069,0.6907412,0.65483594,0.59803605,0.7116358,0.6008044,0.54954976,0.652059,0.67825556,0.63940376,0.71710736,0.7681172,0.7200177,0.8162167
0.289,0.62577796,0.5764421,0.6751138,0.60906297,0.54864925,0.6694767,0.6512764,0.612944,0.6896088,0.6547614,0.5981682,0.71135455,0.6004963,0.54932916,0.6516634,0.6776021,0.63834536,0.71685886,0.7668815,0.7185022,0.8152608
0.29,0.626326,0.5767884,0.6758636,0.6092637,0.5484327,0.6700947,0.6494289,0.6103516,0.6885062,0.65468687,0.5982751,0.7110986,0.60018814,0.5490632,0.65131307,0.6769487,0.63722914,0.7166683,0.7656458,0.71691084,0.81438076
0.291,0.6268741,0.57713014,0.67661804,0.60946447,0.54820967,0.67071927,0.64758134,0.6077313,0.6874314,0.6546123,0.5983565,0.7108681,0.59988,0.5487518,0.6510082,0.67629516,0.6360568,0.71653354,0.7644101,0.71524525,0.8135749
0.292,0.62742215,0.5774674,0.6773769,0.6096653,0.54798037,0.6713502,0.64573383,0.6050847,0.68638295,0.6545378,0.5984122,0.7106634,0.5995718,0.54839486,0.6507488,0.6756418,0.6348308,0.7164528,0.7631743,0.7135073,0.8128413
0.293,0.62760204,0.578042,0.6771621,0.60945135,0.54827476,0.67062795,0.64518386,0.6042763,0.6860914,0.6542731,0.5985149,0.7100313,0.59992224,0.5488249,0.6510196,0.67414975,0.6343498,0.7139497,0.76134056,0.7126585,0.8100226
0.294,0.6276181,0.57869136,0.6765448,0.60905325,0.548792,0.6693145,0.6452107,0.6042666,0.6861548,0.65392387,0.59861255,0.7092352,0.60056525,0.5496149,0.6515156,0.67228514,0.6341252,0.7104451,0.7592413,0.7121575,0.8063251
0.295,0.62763417,0.57930183,0.6759665,0.608655,0.54929465,0.6680153,0.6452375,0.6042265,0.6862485,0.6535747,0.5986698,0.7084796,0.60120827,0.5504014,0.65201515,0.6704204,0.63378143,0.7070594,0.7571418,0.7115683,0.80271536
0.296,0.62765014,0.5798718,0.6754285,0.6082569,0.54978234,0.6667314,0.6452643,0.60415626,0.6863724,0.6532256,0.59868586,0.70776534,0.6018513,0.55118436,0.6525182,0.6685557,0.6333032,0.7038081,0.75504243,0.7108821,0.79920274
0.297,0.62766635,0.58040017,0.67493254,0.6078588,0.5502541,0.66546345,0.6452911,0.60405594,0.68652624,0.6528763,0.59865946,0.7070932,0.6024943,0.55196375,0.65302485,0.66669106,0.6326741,0.70070803,0.75294304,0.7100892,0.7957969
0.298,0.6276824,0.5808851,0.67447966,0.6074605,0.5507092,0.6642118,0.64531785,0.6039258,0.6867099,0.65252715,0.5985903,0.706464,0.6031374,0.5527396,0.6535351,0.66482633,0.631877,0.69777566,0.75084364,0.70917964,0.79250765
0.299,0.6276984,0.5813256,0.67407125,0.6070624,0.55114704,0.66297776,0.6453446,0.6037664,0.68692285,0.65217793,0.5984775,0.7058784,0.60378045,0.5535119,0.654049,0.6629617,0.6308953,0.6950281,0.74874425,0.70814306,0.78934544
0.3,0.6277145,0.58172035,0.6737087,0.60666424,0.5515667,0.66176176,0.64537156,0.6035781,0.687165,0.6518288,0.5983206,0.70533705,0.6044235,0.5542805,0.6545665,0.661097,0.62971324,0.69248074,0.7466448,0.70696926,0.7863203
0.301,0.62773067,0.5820683,0.673393,0.60626596,0.5519673,0.6605646,0.6453983,0.60336107,0.68743557,0.6514796,0.59811896,0.70484024,0.60506654,0.5550454,0.65508765,0.6592323,0.62831765,0.690147,0.7445455,0.7056486,0.78344244
0.302,0.62774676,0.58236825,0.67312527,0.60586786,0.5523483,0.6593874,0.6454251,0.603116,0.6877342,0.65113044,0.5978723,0.70438856,0.6057096,0.55580664,0.6556126,0.6573676,0.6266986,0.68803656,0.74244606,0.7041719,0.78072023
0.303,0.6277629,0.5826195,0.67290634,0.6054697,0.55270857,0.65823084,0.6454519,0.6028434,0.6880604,0.6507812,0.5975803,0.7039821,0.6063526,0.55656415,0.6561411,0.655503,0.624851,0.68615496,0.74034667,0.7025316,0.77816176
0.304,0.6277789,0.5828209,0.6727369,0.6050716,0.55304724,0.65709597,0.64547867,0.6025439,0.68841344,0.65043205,0.59724295,0.70362115,0.60699576,0.557318,0.65667355,0.65363824,0.6227741,0.68450236,0.7382472,0.7007215,0.7757729
0.305,0.627795,0.5829723,0.6726177,0.6046734,0.5533633,0.65598345,0.6455055,0.60221803,0.68879294,0.6500828,0.5968601,0.70330554,0.6076388,0.5580679,0.65720963,0.6517736,0.62047285,0.6830743,0.7361479,0.69873804,0.7735577
0.306,0.6278112,0.5830731,0.6725493,0.6042752,0.55365604,0.6548944,0.6455323,0.60186654,0.6891981,0.64973366,0.59643185,0.7030355,0.60828173,0.55881405,0.6577494,0.6499089,0.61795634,0.68186146,0.7340484,0.69657916,0.7715177
0.307,0.6278272,0.5831228,0.67253166,0.603877,0.5539242,0.6538298,0.6455592,0.60149,0.68962836,0.6493845,0.5959585,0.7028105,0.6089248,0.5595565,0.6582931,0.64804417,0.61523736,0.680851,0.73194903,0.694246,0.76965207
0.308,0.6279409,0.583247,0.6726348,0.6036741,0.55421185,0.6531364,0.64532834,0.6010297,0.689627,0.64903796,0.5956707,0.7024052,0.60939527,0.5601679,0.6586226,0.6461808,0.6132677,0.6790939,0.73019856,0.6922018,0.76819533
0.309,0.6282744,0.58362687,0.6729219,0.6039105,0.554582,0.653239,0.644518,0.60039616,0.6886399,0.6486974,0.5958718,0.70152295,0.60947764,0.560483,0.6584723,0.64432067,0.6133134,0.67532796,0.7292331,0.6911029,0.76736325
0.31,0.62860775,0.58399194,0.67322356,0.6041469,0.55493784,0.65335596,0.6437076,0.599714,0.68770117,0.64835685,0.5960505,0.7006632,0.60955983,0.56078357,0.6583361,0.64246035,0.6133057,0.671615,0.7282676,0.6899562,0.76657903
0.311,0.62894124,0.58434254,0.67353994,0.60438323,0.55527914,0.6534873,0.64289725,0.59898293,0.68681157,0.6480164,0.5962062,0.6998266,0.609642,0.56106955,0.6582145,0.6406,0.6132339,0.6679661,0.72730225,0.68876255,0.76584196
0.312,0.62927467,0.5846785,0.67387086,0.6046196,0.555606,0.65363324,0.6420869,0.5982026,0.68597126,0.64767575,0.5963379,0.6990136,0.6097243,0.56134087,0.6581077,0.63873976,0.6130848,0.66439474,0.7263367,0.68752235,0.7651511
0.313,0.6296081,0.5849998,0.6742164,0.60485595,0.55591816,0.65379375,0.64127654,0.59737283,0.68518025,0.6473353,0.5964454,0.6982252,0.60980654,0.5615972,0.65801585,0.6368795,0.61284167,0.66091734,0.7253713,0.686237,0.7645056
0.314,0.6299415,0.58530647,0.6745766,0.60509235,0.55621576,0.65396893,0.6404662,0.5964939,0.6844385,0.64699477,0.5965277,0.69746184,0.60988873,0.5618385,0.65793896,0.6350192,0.6124842,0.65755415,0.72440577,0.6849072,0.76390433
0.315,0.63027495,0.5855986,0.6749513,0.60532874,0.5564986,0.6541589,0.6396558,0.5955658,0.68374586,0.64665425,0.59658426,0.69672424,0.6099709,0.5620645,0.6578773,0.6331589,0.61198825,0.6543296,0.72344035,0.68353456,0.76334614
0.316,0.6306083,0.5858761,0.67534053,0.60556513,0.5567666,0.65436363,0.63884544,0.59458905,0.68310183,0.64631367,0.5966145,0.69601285,0.6100532,0.56227523,0.65783113,0.6312986,0.6113252,0.651272,0.7224749,0.6821202,0.76282954
0.317,0.63094175,0.5861392,0.6757443,0.60580146,0.55701977,0.65458316,0.63803506,0.59356415,0.68250597,0.6459731,0.59661776,0.6953284,0.61013544,0.56247044,0.65780044,0.62943834,0.61046356,0.6484131,0.72150946,0.6806655,0.7623534
0.318,0.63127524,0.58638793,0.67616254,0.60603786,0.5572582,0.6548175,0.63722473,0.5924919,0.68195754,0.6456326,0.5965937,0.6946716,0.61021763,0.56264997,0.6577853,0.6275781,0.6093706,0.64578557,0.720544,0.6791719,0.76191604
0.319,0.6316087,0.5866223,0.67659515,0.60627425,0.55748177,0.6550667,0.63641435,0.591373,0.6814557,0.64529204,0.5965414,0.6940427,0.6102999,0.5628139,0.6577859,0.6257178,0.60801613,0.6434195,0.7195785,0.6776408,0.7615162
0.32,0.63194203,0.58684224,0.6770418,0.6065106,0.5576905,0.65533066,0.6356041,0.5902086,0.6809996,0.6449515,0.5964607,0.69344234,0.61038214,0.56296206,0.6578022,0.6238575,0.6063775,0.6413375,0.7186131,0.67607385,0.7611523
0.321,0.6322756,0.5870483,0.6775029,0.6067469,0.55788445,0.65560937,0.6347937,0.5889994,0.680588,0.64461106,0.596351,0.6928711,0.61046433,0.56309426,0.6578344,0.6219972,0.6044438,0.63955057,0.7176477,0.67447245,0.7608229
0.322,0.63260895,0.58724016,0.67797774,0.60698336,0.55806375,0.655903,0.63398325,0.58774674,0.68021977,0.6442705,0.59621185,0.6923291,0.6105465,0.5632106,0.65788245,0.620137,0.602219,0.63805497,0.7166822,0.67283803,0.76052636
0.323,0.6329424,0.5874182,0.67846656,0.6072197,0.55822825,0.65621114,0.63317287,0.58645195,0.6798938,0.64392996,0.596043,0.6918169,0.61062884,0.5633111,0.6579466,0.6182767,0.5997199,0.63683355,0.7157167,0.67117214,0.7602613
0.324,0.63309807,0.58785015,0.678346,0.60735345,0.55828625,0.65642065,0.63303226,0.58627844,0.6797861,0.643987,0.5956138,0.6923602,0.6103001,0.56409055,0.6565097,0.61795753,0.6001821,0.63573295,0.71433413,0.67092645,0.7577418
0.325,0.633239,0.5882871,0.6781908,0.6074787,0.5583243,0.6566331,0.63294756,0.5861862,0.67970896,0.64407724,0.5951593,0.6929952,0.6099372,0.5649116,0.6549628,0.61776704,0.60085666,0.6346774,0.71291673,0.6707376,0.75509584
0.326,0.6333798,0.5887062,0.67805344,0.60760385,0.55835015,0.65685755,0.6328628,0.5860792,0.67964643,0.64416754,0.59469986,0.6936352,0.6095742,0.5657151,0.6534333,0.61757636,0.6014754,0.6336773,0.7114992,0.6704776,0.7525208
0.327,0.63352066,0.58910716,0.67793417,0.607729,0.5583639,0.6570941,0.63277805,0.5859576,0.6795985,0.64425784,0.5942356,0.6942801,0.60921127,0.5664995,0.65192306,0.6173856,0.6020297,0.6327416,0.7100818,0.6701406,0.750023
0.328,0.63366157,0.5894897,0.67783344,0.60785425,0.5583658,0.6573427,0.6326933,0.58582145,0.67956513,0.644348,0.59376645,0.6949296,0.60884833,0.56726336,0.6504333,0.6171951,0.6025099,0.63188034,0.70866436,0.6697199,0.74760884
0.329,0.6338025,0.5898535,0.6777514,0.60797954,0.5583558,0.65760326,0.6326086,0.58567077,0.6795464,0.6444383,0.59329295,0.6955837,0.60848534,0.5680048,0.6489659,0.6170045,0.6029052,0.6311038,0.707247,0.66920906,0.745285
0.33,0.6339433,0.59019816,0.6776885,0.6081047,0.55833393,0.6578755,0.6325238,0.5855055,0.67954206,0.6445285,0.59281486,0.69624215,0.60812247,0.5687221,0.6475228,0.61681384,0.6032046,0.63042307,0.70582956,0.6686014,0.7430577
0.331,0.63408417,0.59052354,0.6776448,0.60822994,0.5583004,0.6581595,0.632439,0.5853259,0.67955214,0.64461875,0.59233266,0.69690484,0.60775954,0.5694132,0.6461059,0.61662316,0.60339755,0.6298488,0.7044121,0.6678904,0.7409338
0.332,0.63422513,0.59082943,0.6776208,0.6083551,0.5582552,0.658455,0.63235426,0.58513194,0.6795766,0.644709,0.5918463,0.6975717,0.60739654,0.57007563,0.64471745,0.6164326,0.6034747,0.62939054,0.70299464,0.6670702,0.7389191
0.333,0.6343659,0.59111536,0.6776165,0.6084802,0.55819845,0.658762,0.6322695,0.5849238,0.6796152,0.64479935,0.59135604,0.69824266,0.6070336,0.57070726,0.64335996,0.616242,0.60342854,0.62905544,0.7015773,0.66613525,0.73701936
0.334,0.6345068,0.59138143,0.6776322,0.6086055,0.55813056,0.65908045,0.63218474,0.58470154,0.67966795,0.64488953,0.59086174,0.6989173,0.6066706,0.57130533,0.6420359,0.6160514,0.6032551,0.62884766,0.70015985,0.66508055,0.73523915
0.335,0.63464767,0.5916273,0.67766804,0.6087307,0.55805135,0.65941,0.6321,0.5844652,0.67973477,0.6449798,0.5903638,0.69959575,0.60630774,0.5718672,0.64074826,0.6158607,0.6029537,0.6287677,0.69874245,0.66390264,0.73358226
0.336,0.6347886,0.59185284,0.6777243,0.60885596,0.5579611,0.6597508,0.63201517,0.58421504,0.6798153,0.64506996,0.58986217,0.70027775,0.6059448,0.5723898,0.63949984,0.61567014,0.60252774,0.62881255,0.69732505,0.66259885,0.73205125
0.337,0.6349295,0.592058,0.67780095,0.60898113,0.5578599,0.66010237,0.6319304,0.58395123,0.6799096,0.64516026,0.5893572,0.7009633,0.6055818,0.5728697,0.6382939,0.6154795,0.6019836,0.62897545,0.6959076,0.6611679,0.73064727
0.338,0.6350703,0.5922426,0.67789805,0.60910636,0.5577479,0.6604648,0.6318457,0.58367383,0.6800176,0.6452505,0.58884877,0.7016522,0.60521895,0.57330394,0.63713396,0.61528885,0.6013303,0.6292474,0.6944902,0.6596101,0.7293703
0.339,0.6350739,0.5924393,0.6777085,0.609384,0.5581,0.660668,0.63174564,0.5836411,0.67985016,0.6455744,0.58889794,0.70225084,0.6049047,0.57374597,0.63606346,0.6150002,0.60079956,0.6292008,0.6936563,0.65933055,0.7279821
0.34,0.63495994,0.5926458,0.67727405,0.6097925,0.5588536,0.6607313,0.63163257,0.5838162,0.67944896,0.6460986,0.58942544,0.7027718,0.6046324,0.574202,0.63506275,0.6146275,0.6003793,0.6288757,0.69332266,0.6601717,0.7264736
0.341,0.634846,0.59283435,0.6768576,0.6102009,0.5596031,0.66079867,0.63151944,0.5839774,0.6790615,0.6466229,0.58995056,0.70329523,0.60435987,0.5746252,0.63409454,0.6142547,0.5998848,0.6286246,0.692989,0.6609362,0.7250418
0.342,0.63473195,0.5930043,0.6764596,0.6106092,0.5603484,0.66086996,0.63140625,0.58412445,0.67868805,0.647147,0.5904732,0.7038208,0.6040875,0.57501364,0.6331613,0.6138819,0.5993179,0.62844586,0.6926553,0.6616159,0.72369474
0.343,0.634618,0.5931555,0.67608047,0.6110176,0.5610895,0.66094565,0.6312931,0.5842573,0.67832893,0.6476712,0.59099346,0.704349,0.60381514,0.57536465,0.6322656,0.6135092,0.59868157,0.6283368,0.69232154,0.66220224,0.72244084
0.344,0.63450396,0.59328747,0.67572045,0.61142606,0.5618264,0.6610257,0.63118005,0.58437574,0.67798436,0.64819545,0.5915113,0.7048796,0.6035427,0.5756758,0.6314096,0.6131365,0.5979794,0.6282935,0.6919879,0.66268665,0.7212891
0.345,0.63438994,0.5933999,0.67538,0.6118344,0.56255877,0.66111004,0.6310669,0.5844794,0.67765445,0.64871967,0.5920268,0.7054125,0.6032703,0.5759445,0.6305961,0.61276364,0.5972154,0.6283119,0.6916542,0.6630601,0.7202483
0.346,0.634276,0.5934925,0.67505944,0.6122428,0.56328666,0.661199,0.6309538,0.5845681,0.6773395,0.6492438,0.5925398,0.70594776,0.60299796,0.57616824,0.6298277,0.6123909,0.5963943,0.62838745,0.69132054,0.6633144,0.7193267
0.347,0.6341619,0.59356487,0.6747589,0.6126511,0.5640099,0.6612923,0.6308406,0.5846416,0.6770396,0.649768,0.5930505,0.7064855,0.60272557,0.5763444,0.62910676,0.61201817,0.59552073,0.6285156,0.6909869,0.6634418,0.71853197
0.348,0.6340479,0.59361684,0.674479,0.6130597,0.5647288,0.6613906,0.6307275,0.58469987,0.6767552,0.6502922,0.5935588,0.70702565,0.6024531,0.57647043,0.6284358,0.61164546,0.5945993,0.6286916,0.69065315,0.66343576,0.71787053
0.349,0.6339339,0.59364814,0.67421967,0.613468,0.56544256,0.6614934,0.63061446,0.5847427,0.6764862,0.6508164,0.5940646,0.70756817,0.6021807,0.5765443,0.62781715,0.6112726,0.5936343,0.62891084,0.69031954,0.6632917,0.7173474
0.35,0.6338199,0.59365845,0.6739813,0.6138764,0.5661516,0.6616012,0.63050133,0.58476985,0.6762328,0.6513406,0.59456813,0.7081131,0.6019084,0.57656366,0.6272531,0.6108999,0.5926303,0.6291695,0.6899858,0.66300637,0.71696526
0.351,0.63370585,0.5936477,0.673764,0.61428475,0.56685567,0.66171384,0.6303882,0.5847812,0.6759952,0.65186477,0.59506917,0.70866036,0.6016359,0.57652646,0.6267453,0.6105271,0.5915909,0.6294633,0.68965214,0.66257924,0.71672505
0.352,0.6335919,0.5936157,0.67356807,0.61469316,0.5675548,0.66183156,0.6302751,0.5847767,0.67577344,0.652389,0.59556794,0.70921004,0.6013635,0.57643145,0.6262955,0.6101544,0.5905199,0.6297889,0.6893184,0.6620117,0.71662515
0.353,0.6334779,0.5935623,0.67339355,0.6151016,0.5682487,0.66195446,0.630162,0.58475614,0.67556787,0.65291315,0.5960642,0.7097621,0.60109115,0.5762772,0.6259051,0.60978156,0.5894204,0.63014275,0.6889848,0.6613074,0.7166622
0.354,0.6334189,0.593595,0.6732428,0.6154818,0.56898856,0.661975,0.63012815,0.5847861,0.6754702,0.65339345,0.5965232,0.71026367,0.60087115,0.57604605,0.62569624,0.60948277,0.588465,0.63050056,0.68862194,0.6605466,0.7166973
0.355,0.6336627,0.5942025,0.6731229,0.61570716,0.57000464,0.6614097,0.63053036,0.58517337,0.67588735,0.65363145,0.5967853,0.7104776,0.6009396,0.57566524,0.6262139,0.6095906,0.588419,0.63076216,0.68809855,0.660113,0.7160841
0.356,0.6339066,0.59479487,0.67301834,0.6159326,0.57101554,0.66084963,0.6309327,0.5855561,0.6763093,0.6538696,0.59704185,0.7106974,0.60100806,0.57523185,0.62678427,0.6096983,0.5883503,0.6310463,0.68757516,0.65962493,0.7155254
0.357,0.63415045,0.59537154,0.67292935,0.61615795,0.5720208,0.66029507,0.63133496,0.58593416,0.67673576,0.6541078,0.59729254,0.7109231,0.6010765,0.5747488,0.62740415,0.6098061,0.5882597,0.63135254,0.6870518,0.6590822,0.7150214
0.358,0.6343943,0.5959321,0.67285645,0.6163833,0.5730202,0.6597464,0.6317372,0.58630747,0.6771669,0.65434587,0.5975374,0.71115434,0.601145,0.5742193,0.6280708,0.60991395,0.58814764,0.63168025,0.6865284,0.6584848,0.71457195
0.359,0.63463813,0.5964762,0.67280006,0.6166087,0.5740135,0.6592039,0.63213944,0.5866763,0.6776026,0.65458405,0.59777653,0.71139157,0.6012135,0.5736461,0.6287809,0.61002177,0.5880147,0.6320288,0.6860049,0.6578332,0.71417654
0.36,0.6348819,0.59700334,0.6727605,0.6168341,0.5750002,0.658668,0.6325418,0.5870405,0.67804307,0.6548221,0.5980098,0.7116344,0.6012819,0.5730323,0.62953144,0.6101295,0.5878616,0.63239735,0.68548155,0.6571284,0.7138347
0.361,0.63512576,0.5975133,0.6727382,0.61705947,0.57598,0.65813893,0.6329439,0.58739996,0.6784879,0.6550603,0.5982374,0.7118832,0.6013504,0.5723809,0.63031995,0.6102373,0.58768916,0.63278544,0.6849582,0.6563711,0.7135453
0.362,0.63536954,0.5980056,0.6727335,0.6172848,0.5769525,0.65761703,0.63334626,0.58775496,0.67893755,0.6552985,0.5984592,0.71213776,0.60141885,0.57169443,0.6311433,0.6103451,0.58749795,0.6331923,0.6844347,0.6555626,0.71330684
0.363,0.63561344,0.59848005,0.67274684,0.6175102,0.57791746,0.65710294,0.63374853,0.5881054,0.6793917,0.6555366,0.59867513,0.71239805,0.60148734,0.57097566,0.631999,0.6104529,0.58728874,0.63361704,0.68391126,0.65470445,0.7131181
0.364,0.6358573,0.59893614,0.6727784,0.6177356,0.57887423,0.656597,0.63415074,0.58845115,0.67985034,0.6557747,0.59888536,0.71266407,0.6015557,0.5702268,0.6328846,0.61056066,0.58706224,0.6340591,0.683388,0.6537986,0.7129774
0.365,0.63610107,0.5993735,0.6728286,0.61796093,0.57982236,0.6560995,0.6345531,0.5887925,0.68031365,0.6560128,0.59908974,0.7129358,0.6016242,0.5694504,0.633798,0.6106685,0.58681923,0.6345177,0.6828645,0.65284634,0.71288264
0.366,0.6363449,0.59979206,0.67289776,0.61818635,0.5807615,0.6556112,0.6349553,0.58912927,0.6807813,0.65625095,0.59928846,0.71321344,0.6016926,0.5686484,0.63473684,0.6107763,0.5865605,0.6349921,0.6823411,0.65185004,0.71283215
0.367,0.63658875,0.6001914,0.6729861,0.6184117,0.5816909,0.65513253,0.6353576,0.58946157,0.6812537,0.65648913,0.59948146,0.7134968,0.6017611,0.5678228,0.6356994,0.610884,0.5862864,0.6354816,0.6818177,0.6508116,0.7128238
0.368,0.63683254,0.6005712,0.67309386,0.6186371,0.5826102,0.654664,0.63575983,0.5897893,0.6817304,0.65672725,0.5996687,0.7137858,0.6018295,0.56697553,0.6366835,0.61099184,0.58599806,0.6359856,0.68129426,0.649733,0.7128555
0.369,0.63707644,0.6009315,0.67322135,0.6188625,0.58351874,0.6542063,0.6361621,0.59011257,0.68221164,0.6569654,0.59985024,0.7140805,0.6018981,0.5661082,0.6376879,0.6110997,0.58569604,0.6365034,0.68077093,0.64861655,0.7129253
0.37,0.6369827,0.6009672,0.67299813,0.6186231,0.5835651,0.65368104,0.63613117,0.59075844,0.6815039,0.6570709,0.60015637,0.7139854,0.60216165,0.5661266,0.6381967,0.61029875,0.5855339,0.6350636,0.67958045,0.6470138,0.7121471
0.371,0.6367878,0.6008815,0.672694,0.6182443,0.58334374,0.65314484,0.6359704,0.59147984,0.680461,0.65713644,0.60049146,0.7137814,0.602484,0.5664092,0.6385588,0.6092252,0.5853297,0.6331207,0.6781898,0.64515775,0.7112219
0.372,0.6365929,0.60076416,0.6724217,0.6178655,0.5831096,0.6526214,0.63580966,0.59217495,0.6794444,0.6572021,0.600816,0.71358824,0.6028062,0.5666857,0.63892674,0.6081517,0.5850176,0.6312857,0.67679924,0.64317775,0.7104207
0.373,0.636398,0.60061485,0.6721812,0.6174867,0.5828625,0.65211093,0.6356489,0.592842,0.6784558,0.6572677,0.60112953,0.71340585,0.6031285,0.56695634,0.63930064,0.60707825,0.58458674,0.62956977,0.6754086,0.6410801,0.7097371
0.374,0.63620305,0.6004334,0.6719727,0.6171079,0.58260226,0.6516136,0.635488,0.5934793,0.6774967,0.6573333,0.6014322,0.7132344,0.60345066,0.567221,0.6396803,0.6060047,0.58402646,0.627983,0.6740181,0.63887197,0.7091642
0.375,0.63600814,0.60021996,0.6717963,0.61672914,0.5823288,0.6511295,0.6353272,0.5940854,0.67656904,0.657399,0.60172373,0.71307427,0.6037729,0.56747985,0.6400659,0.60493124,0.5833277,0.62653476,0.6726275,0.63656086,0.70869416
0.376,0.63581324,0.5999745,0.67165196,0.61635035,0.5820419,0.6506588,0.6351664,0.5946583,0.6756745,0.6574646,0.602004,0.71292526,0.60409516,0.56773293,0.6404574,0.60385776,0.5824832,0.62523234,0.6712369,0.6341543,0.7083194
0.377,0.6356183,0.5996971,0.67153955,0.61597157,0.5817415,0.6502016,0.63500565,0.5951963,0.674815,0.6575303,0.60227287,0.71278775,0.6044174,0.5679802,0.6408546,0.6027842,0.5814881,0.62408036,0.66984624,0.63166,0.7080325
0.378,0.63542336,0.59938806,0.67145866,0.6155927,0.5814275,0.6497579,0.6348448,0.59569734,0.6739922,0.6575959,0.6025301,0.7126616,0.6047396,0.5682217,0.6412575,0.60171074,0.58034086,0.6230806,0.6684557,0.6290855,0.70782596
0.379,0.63522846,0.5990477,0.6714092,0.61521393,0.5810999,0.64932793,0.63468397,0.59615976,0.6732082,0.6576615,0.6027758,0.7125472,0.6050618,0.5684574,0.64166623,0.6006372,0.579043,0.6222314,0.6670651,0.62643754,0.7076926
0.38,0.6350335,0.59867626,0.6713907,0.61483514,0.5807586,0.6489117,0.63452315,0.5965815,0.6724648,0.6577272,0.60300976,0.7124446,0.6053841,0.56868756,0.64208066,0.5995637,0.5775991,0.6215283,0.66567445,0.62372285,0.70762604
0.381,0.63483864,0.5982744,0.6714029,0.6144564,0.58040357,0.64850926,0.6343624,0.5969608,0.671764,0.65779275,0.6032317,0.71235377,0.6057064,0.5689121,0.6425007,0.59849024,0.5760165,0.620964,0.6642839,0.62094754,0.7076202
0.382,0.6346437,0.5978424,0.67144495,0.6140775,0.58003455,0.64812046,0.6342015,0.5972955,0.67110753,0.6578585,0.6034419,0.7122751,0.6060285,0.56913084,0.64292616,0.59741664,0.5743042,0.62052906,0.66289335,0.6181174,0.7076693
0.383,0.63444877,0.59738106,0.6715165,0.6136988,0.57965195,0.6477456,0.6340408,0.5975842,0.67049736,0.65792406,0.60363984,0.7122083,0.6063508,0.5693442,0.64335734,0.5963432,0.5724729,0.62021357,0.66150266,0.6152372,0.70776814
0.384,0.6342538,0.59689075,0.67161685,0.61332,0.5792554,0.6473846,0.63387996,0.5978249,0.66993505,0.65798974,0.60382575,0.71215373,0.606673,0.56955206,0.64379394,0.5952696,0.57053304,0.6200062,0.66011214,0.6123119,0.7079124
0.385,0.633926,0.5965011,0.67135084,0.6130297,0.5790457,0.6470137,0.633838,0.59799695,0.66967905,0.65818954,0.6042025,0.71217656,0.60698235,0.56983954,0.64412516,0.5946935,0.5693694,0.6200176,0.6589202,0.61035085,0.7074896
0.386,0.63338536,0.59629464,0.6704761,0.61288095,0.5791459,0.646616,0.6339863,0.59811354,0.66985905,0.6586041,0.6048988,0.71230936,0.60727096,0.57025725,0.64428467,0.59491324,0.5695691,0.6202574,0.6580464,0.6099622,0.7061306
0.387,0.63284475,0.59606695,0.66962254,0.6127322,0.5792364,0.64622796,0.63413465,0.5982165,0.6700528,0.6590186,0.60559225,0.7124449,0.6075595,0.5706689,0.6444501,0.59513295,0.5697601,0.6205058,0.6571725,0.6095371,0.7048079
0.388,0.6323042,0.59581774,0.66879064,0.6125834,0.5793169,0.6458499,0.634283,0.5983056,0.6702604,0.6594331,0.60628295,0.7125833,0.60784817,0.5710745,0.64462185,0.5953527,0.56994253,0.6207629,0.65629864,0.6090749,0.7035224
0.389,0.63176364,0.59554636,0.6679809,0.6124346,0.57938725,0.645482,0.63443136,0.59838104,0.6704817,0.6598477,0.60697085,0.7127245,0.6081367,0.57147384,0.6447996,0.5955724,0.5701163,0.62102854,0.65542483,0.60857445,0.7022752
0.39,0.63122296,0.59525216,0.6671938,0.6122859,0.5794473,0.6451245,0.6345796,0.59844273,0.67071646,0.6602622,0.6076559,0.7128686,0.6084253,0.571867,0.64498365,0.59579206,0.5702815,0.6213026,0.65455097,0.6080348,0.70106715
0.391,0.6306824,0.59493494,0.6664299,0.61213714,0.57949674,0.64477754,0.63472795,0.5984911,0.67096484,0.6606767,0.6083379,0.71301556,0.60871387,0.5722539,0.64517385,0.5960118,0.5704383,0.6215853,0.65367705,0.607455,0.6998991
0.392,0.6301419,0.5945942,0.66568965,0.6119884,0.5795355,0.64444137,0.63487625,0.59852594,0.67122656,0.6610912,0.60901695,0.71316546,0.60900253,0.5726345,0.64537054,0.5962315,0.5705867,0.62187636,0.6528032,0.60683453,0.69877183
0.393,0.62960124,0.59422934,0.66497314,0.6118397,0.57956326,0.64411616,0.63502455,0.5985475,0.6715016,0.66150576,0.60969305,0.71331847,0.6092911,0.57300866,0.6455735,0.59645116,0.57072663,0.6221757,0.6519294,0.6061727,0.6976861
0.394,0.62906075,0.5938403,0.6642812,0.611691,0.57957995,0.64380205,0.6351729,0.59855604,0.67178977,0.6619203,0.6103661,0.7134745,0.60957974,0.57337654,0.64578295,0.59667087,0.57085836,0.6224834,0.65105546,0.6054686,0.69664234
0.395,0.62852013,0.5934265,0.66361374,0.61154217,0.57958525,0.6434991,0.63532126,0.5985516,0.67209095,0.6623348,0.611036,0.7136336,0.6098683,0.5737378,0.6459988,0.5968906,0.5709819,0.62279934,0.65018153,0.604722,0.69564104
0.396,0.6279795,0.5929878,0.66297126,0.61139345,0.5795791,0.6432078,0.63546956,0.5985343,0.6724048,0.6627494,0.61170286,0.71379596,0.6101569,0.5740926,0.64622116,0.59711033,0.5710974,0.6231233,0.6493077,0.6039327,0.6946828
0.397,0.6274389,0.592524,0.6623538,0.6112447,0.5795614,0.64292794,0.6356179,0.59850436,0.67273146,0.66316384,0.6123664,0.7139613,0.61044544,0.5744409,0.64645,0.59733003,0.57120484,0.6234552,0.64843386,0.6031002,0.69376755
0.398,0.62689835,0.5920349,0.6617618,0.61109596,0.57953197,0.64265996,0.6357662,0.5984619,0.6730705,0.66357833,0.6130267,0.71413,0.6107341,0.57478267,0.64668554,0.5975497,0.5713043,0.62379503,0.64756,0.6022244,0.6928956
0.399,0.6263578,0.5915204,0.66119516,0.6109472,0.57949054,0.64240384,0.63591444,0.59840715,0.67342174,0.66399294,0.61368376,0.7143021,0.61102265,0.57511777,0.64692754,0.59776944,0.5713961,0.62414277,0.6466861,0.60130537,0.6920668
0.4,0.6258172,0.5909804,0.66065395,0.6107985,0.5794372,0.64215976,0.63606286,0.59834045,0.67378527,0.6644075,0.6143375,0.7144775,0.61131126,0.57544625,0.64717627,0.59798914,0.5714802,0.62449807,0.6458122,0.6003433,0.69128114
0.401,0.6256607,0.5908466,0.66047484,0.6108535,0.5789235,0.64278346,0.6357155,0.5987091,0.67272186,0.6644014,0.6141609,0.7146419,0.61141235,0.575473,0.6473517,0.59693074,0.571679,0.6221825,0.6439192,0.59923816,0.6886003
0.402,0.62550426,0.590697,0.6603115,0.6109085,0.5783887,0.6434283,0.63536817,0.599061,0.6716753,0.6643955,0.6139672,0.71482384,0.6115134,0.5754847,0.64754206,0.5958724,0.5718422,0.6199026,0.64202607,0.5980333,0.6860188
0.403,0.6253479,0.5905317,0.6601641,0.6109636,0.577834,0.64409316,0.63502085,0.5993951,0.6706466,0.6643895,0.6137562,0.7150228,0.6116145,0.5754816,0.64774746,0.59481406,0.571964,0.6176641,0.640133,0.59672433,0.6835417
0.404,0.6251914,0.5903505,0.6600323,0.61101854,0.5772603,0.64477676,0.63467354,0.59971035,0.6696367,0.6643835,0.6135283,0.71523863,0.6117157,0.5754638,0.6479676,0.59375566,0.5720377,0.6154736,0.6382399,0.5953069,0.68117297
0.405,0.6250349,0.5901536,0.6599163,0.61107355,0.57666886,0.64547825,0.63432616,0.6000056,0.6686467,0.66437745,0.6132837,0.7154712,0.61181676,0.5754312,0.6482023,0.5926974,0.57205546,0.6133393,0.6363468,0.59377724,0.6789164
0.406,0.6248786,0.5899411,0.6598161,0.6111287,0.5760607,0.64619666,0.6339789,0.60027987,0.66767794,0.6643715,0.61302274,0.71572024,0.6119178,0.5753842,0.6484514,0.591639,0.57200783,0.6112701,0.6344538,0.5921327,0.67677486
0.407,0.62472206,0.5897128,0.6597313,0.61118364,0.5754364,0.6469309,0.63363147,0.60053176,0.6667312,0.66436553,0.6127455,0.71598554,0.61201894,0.57532305,0.64871484,0.59058064,0.57188445,0.60927683,0.6325607,0.590371,0.6747503
0.408,0.6245656,0.589469,0.6596622,0.6112386,0.57479715,0.64768004,0.63328415,0.6007602,0.6658081,0.66435945,0.61245227,0.71626663,0.61212,0.57524765,0.6489923,0.5895223,0.57167333,0.6073713,0.6306676,0.5884913,0.67284393
0.409,0.62440926,0.58921,0.65960854,0.6112937,0.57414377,0.6484436,0.63293684,0.60096395,0.6649097,0.6643535,0.6121434,0.7165636,0.6122211,0.5751585,0.64928377,0.588464,0.5713615,0.60556656,0.6287745,0.58649325,0.6710558
0.41,0.62425274,0.5889355,0.65957,0.6113487,0.57347697,0.6492204,0.6325896,0.60114163,0.6640375,0.6643475,0.6118191,0.716876,0.61232215,0.57505554,0.64958876,0.58740556,0.5709349,0.60387623,0.6268815,0.58437794,0.669385
0.411,0.62409633,0.588646,0.6595467,0.6114037,0.57279754,0.6500099,0.63224214,0.6012918,0.6631925,0.6643415,0.61147964,0.7172034,0.61242324,0.5749392,0.6499073,0.5863472,0.5703804,0.60231405,0.6249883,0.58214694,0.6678297
0.412,0.62393993,0.5883416,0.65953827,0.6114588,0.5721063,0.65081125,0.6318948,0.6014133,0.66237634,0.6643355,0.6111253,0.7175457,0.61252433,0.5748097,0.650239,0.5852888,0.5696853,0.60089236,0.6230953,0.5798032,0.6663873
0.413,0.6237834,0.58802223,0.6595446,0.61151385,0.57140374,0.65162396,0.6315475,0.60150474,0.6615903,0.6643295,0.6107564,0.71790266,0.6126254,0.5746671,0.65058374,0.58423054,0.56883985,0.59962124,0.62120223,0.57735014,0.6650543
0.414,0.623627,0.58768845,0.65956557,0.6115688,0.57069045,0.65244716,0.6312002,0.60156476,0.6608356,0.6643235,0.61037326,0.71827376,0.61272657,0.5745119,0.65094125,0.58317214,0.5678375,0.5985068,0.6193091,0.5747918,0.66382647
0.415,0.6234706,0.58734035,0.65960085,0.61162376,0.5699671,0.65328044,0.63085294,0.6015921,0.66011375,0.6643175,0.60997605,0.7186589,0.6128277,0.5743442,0.6513112,0.5821138,0.5666768,0.5975508,0.61741614,0.57213295,0.66269934
0.416,0.62309426,0.58630115,0.6598874,0.6112454,0.5694753,0.6530155,0.63067013,0.60172164,0.6596186,0.6640442,0.60947984,0.71860856,0.6129563,0.57452226,0.6513903,0.58126813,0.56603056,0.5965057,0.61635965,0.5710462,0.6616731
0.417,0.62258047,0.5847803,0.66038066,0.61059606,0.56907666,0.65211546,0.63059014,0.60191256,0.6592677,0.6636038,0.608912,0.7182956,0.6131022,0.57491374,0.65129066,0.5805555,0.5656968,0.5954142,0.6158263,0.5709626,0.66069
0.418,0.6220666,0.58319473,0.6609385,0.60994667,0.56860816,0.6512852,0.6305101,0.6020817,0.65893847,0.6631634,0.6083249,0.71800196,0.6132481,0.57529503,0.6512012,0.5798428,0.56526124,0.59442437,0.61529285,0.5708515,0.6597342
0.419,0.6215528,0.58154994,0.6615557,0.60929734,0.5680691,0.65052557,0.63043016,0.6022288,0.6586315,0.662723,0.60771865,0.71772736,0.6133941,0.57566595,0.6511222,0.5791301,0.5647182,0.59354204,0.61475945,0.5707123,0.65880656
0.42,0.62103903,0.5798507,0.6622274,0.608648,0.56745875,0.64983726,0.6303502,0.60235304,0.6583473,0.6622827,0.6070936,0.71747184,0.61354,0.5760262,0.6510538,0.5784175,0.5640639,0.59277105,0.61422604,0.5705442,0.6579079
0.421,0.62052524,0.5781015,0.66294897,0.6079986,0.5667769,0.64922035,0.6302702,0.602454,0.65808636,0.6618422,0.60644954,0.7172349,0.61368597,0.5763757,0.6509962,0.57770467,0.5632968,0.59211254,0.6136926,0.5703463,0.65703887
0.422,0.6200115,0.5763067,0.6637163,0.6073493,0.56602377,0.6486748,0.6301902,0.6025312,0.6578492,0.6614019,0.60578716,0.7170167,0.6138319,0.5767142,0.65094954,0.5769921,0.56241846,0.5915657,0.6131592,0.5701181,0.65620023
0.423,0.6194976,0.57447,0.6645252,0.6066999,0.56519985,0.6481999,0.6301102,0.6025842,0.6576362,0.66096145,0.60510623,0.71681666,0.6139778,0.5770416,0.65091395,0.5762794,0.56143236,0.59112644,0.61262584,0.56985897,0.6553927
0.424,0.6189838,0.5725952,0.66537243,0.6060505,0.564306,0.64779496,0.6300302,0.60261273,0.6574477,0.66052115,0.6044074,0.71663487,0.61412364,0.5773576,0.6508897,0.57556665,0.5603443,0.590789,0.6120923,0.56956804,0.6546166
0.425,0.61847,0.57068545,0.6662546,0.6054012,0.56334364,0.6474588,0.6299502,0.6026165,0.65728396,0.6600807,0.6036906,0.7164707,0.6142697,0.57766235,0.650877,0.574854,0.5591618,0.59054625,0.6115589,0.56924504,0.6538728
0.426,0.6179562,0.56874377,0.6671687,0.6047518,0.56231403,0.6471896,0.62987024,0.6025952,0.65714526,0.6596404,0.60295635,0.7163244,0.6144156,0.57795537,0.6508758,0.57414126,0.55789274,0.5903898,0.6110255,0.56888944,0.6531616
0.427,0.6174424,0.5667728,0.66811204,0.60410243,0.5612191,0.64698577,0.62979025,0.6025488,0.6570317,0.65919995,0.60220474,0.71619517,0.6145615,0.5782366,0.6508864,0.57342863,0.55654603,0.5903112,0.61049205,0.5685007,0.6524834
0.428,0.61692864,0.56477505,0.6690822,0.6034531,0.5600608,0.6468454,0.6297103,0.6024771,0.65694356,0.65875953,0.601436,0.71608305,0.6147074,0.578506,0.6509088,0.572716,0.5551299,0.5903021,0.60995865,0.5680786,0.6518387
0.429,0.61641484,0.5627527,0.67007697,0.60280377,0.5588414,0.6467661,0.6296303,0.60238004,0.6568806,0.6583191,0.6006506,0.7159876,0.6148533,0.5787633,0.65094334,0.57200325,0.55365217,0.5903543,0.6094253,0.5676229,0.6512277
0.43,0.61590105,0.56070775,0.67109436,0.6021544,0.5575632,0.64674556,0.62955034,0.6022577,0.65684295,0.65787876,0.5998488,0.7159087,0.6149993,0.57900864,0.65098995,0.57129055,0.55212045,0.59046066,0.6088917,0.56713307,0.6506504
0.431,0.6154691,0.5591789,0.6717593,0.6015084,0.5565166,0.6465002,0.629549,0.60213614,0.6569619,0.65746206,0.59915745,0.71576667,0.61518925,0.5792938,0.6510847,0.57069606,0.55097616,0.59041595,0.60830003,0.5665674,0.65003264
0.432,0.6153101,0.55942214,0.671198,0.6008733,0.55638736,0.6453592,0.6298096,0.6020858,0.6575334,0.6571243,0.59887564,0.7153729,0.6155257,0.579745,0.65130645,0.57049537,0.5512621,0.58972865,0.60751355,0.56582445,0.64920264
0.433,0.6151511,0.5596493,0.6706529,0.6002382,0.5562228,0.6442536,0.63007027,0.60202813,0.6581124,0.6567865,0.5985838,0.7149892,0.61586237,0.58019227,0.6515325,0.5702948,0.5515438,0.5890458,0.60672706,0.5650433,0.64841086
0.434,0.61499214,0.5598599,0.6701244,0.59960324,0.5560219,0.64318454,0.630331,0.60196334,0.6586986,0.65644866,0.5982818,0.7146155,0.61619896,0.58063537,0.65176255,0.57009417,0.5518207,0.58836764,0.6059406,0.56422377,0.6476574
0.435,0.6148331,0.5600536,0.66961265,0.5989682,0.5557834,0.642153,0.63059163,0.6018915,0.65929174,0.6561109,0.5979698,0.714252,0.6165355,0.5810742,0.6519968,0.56989354,0.55209255,0.5876945,0.6051543,0.56336635,0.6469422
0.436,0.61467415,0.5602302,0.6691181,0.5983331,0.5555062,0.64116,0.6308522,0.60181296,0.6598915,0.6557731,0.59764767,0.71389854,0.6168721,0.5815088,0.6522353,0.56969285,0.5523589,0.5870268,0.60436773,0.56247073,0.64626473
0.437,0.61451507,0.5603892,0.6686409,0.5976981,0.55518955,0.64020663,0.63111293,0.601728,0.66049784,0.6554353,0.59731543,0.7135552,0.6172087,0.5819393,0.65247816,0.5694922,0.5526194,0.58636504,0.6035813,0.5615375,0.6456251
0.438,0.6143561,0.5605305,0.6681817,0.597063,0.55483234,0.6392937,0.63137364,0.6016369,0.6611104,0.6550975,0.596973,0.71322197,0.61754525,0.5823653,0.6527252,0.56929153,0.5528734,0.5857097,0.6027948,0.560567,0.64502263
0.439,0.61419713,0.56065375,0.6677405,0.5964279,0.5544339,0.63842195,0.6316342,0.6015395,0.66172886,0.6547597,0.5966205,0.7128989,0.61788183,0.5827871,0.6529766,0.569091,0.55312055,0.5850615,0.6020084,0.55955976,0.64445704
0.44,0.6140381,0.5607585,0.66731775,0.59579295,0.5539936,0.6375923,0.6318948,0.60143644,0.6623532,0.6544219,0.5962579,0.7125859,0.61821836,0.5832044,0.65323234,0.56889033,0.5533599,0.58442074,0.60122186,0.55851614,0.6439276
0.441,0.61387914,0.56084466,0.6669136,0.59515786,0.55351055,0.6368052,0.63215554,0.6013278,0.6629833,0.65408415,0.5958853,0.712283,0.61855495,0.58361745,0.65349245,0.5686897,0.5535912,0.5837882,0.6004355,0.5574372,0.6434338
0.442,0.6137202,0.5609119,0.66652846,0.59452283,0.5529846,0.6360611,0.6324162,0.6012137,0.6636187,0.65374637,0.5955025,0.71199024,0.61889154,0.584026,0.6537571,0.56848913,0.55381346,0.5831648,0.599649,0.55632323,0.6429748
0.443,0.6135612,0.56096,0.66616243,0.5938878,0.5524153,0.6353603,0.63267684,0.6010944,0.66425925,0.6534086,0.5951097,0.7117075,0.6192281,0.58443016,0.6540261,0.5682885,0.55402595,0.58255106,0.5988626,0.55517524,0.64254993
0.444,0.6134021,0.56098855,0.6658157,0.5932527,0.55180234,0.6347031,0.6329375,0.60097003,0.66490495,0.6530708,0.59470683,0.7114348,0.6195647,0.5848298,0.6542996,0.56808776,0.55422765,0.58194786,0.5980761,0.553994,0.6421582
0.445,0.61324316,0.5609976,0.6654887,0.59261775,0.55114585,0.63408965,0.6331982,0.6008409,0.6655555,0.65273297,0.59429395,0.711172,0.6199013,0.585225,0.6545776,0.5678871,0.55441785,0.5813564,0.5972897,0.55278045,0.6417989
0.446,0.6130841,0.5609868,0.66518134,0.5919826,0.5504456,0.6335196,0.63345885,0.60070705,0.66621065,0.6523952,0.5938711,0.71091926,0.6202378,0.5856155,0.65486014,0.5676865,0.5545955,0.5807775,0.5965032,0.5515354,0.64147097
0.447,0.6129975,0.56083333,0.6651616,0.59166485,0.5503728,0.6329569,0.63351506,0.60078454,0.6662456,0.6524777,0.59415555,0.7107998,0.62017465,0.58575296,0.6545963,0.56739384,0.55455536,0.5802323,0.5957328,0.5514313,0.6400343
0.448,0.61292386,0.5606379,0.66520983,0.5914047,0.55041,0.6323994,0.63353413,0.6008949,0.66617334,0.6526366,0.5945662,0.71070695,0.6200387,0.5858207,0.6542567,0.5670844,0.5544247,0.57974404,0.5949652,0.55146796,0.6384625
0.449,0.61285037,0.56042325,0.6652775,0.59114456,0.5504378,0.6318513,0.6335532,0.60099876,0.66610765,0.65279555,0.59497315,0.71061796,0.6199028,0.58586204,0.65394354,0.56677496,0.55423516,0.57931477,0.5941977,0.5514251,0.6369703
0.45,0.61277676,0.5601893,0.6653642,0.59088445,0.55045605,0.63131285,0.6335722,0.60109586,0.6660486,0.6529545,0.5953763,0.7105327,0.6197669,0.58587646,0.6536573,0.5664656,0.553985,0.57894623,0.59343016,0.5512985,0.6355618
0.451,0.61270314,0.5599363,0.66547,0.5906242,0.5504644,0.63078403,0.63359135,0.60118634,0.6659964,0.6531135,0.5957756,0.71045136,0.6196309,0.58586353,0.6533982,0.5661561,0.5536732,0.578639,0.5926626,0.5510842,0.6342409
0.452,0.61262965,0.5596646,0.6655947,0.590364,0.5504628,0.6302652,0.6336104,0.60127,0.66595083,0.6532724,0.5961709,0.7103739,0.619495,0.58582324,0.6531667,0.5658467,0.5533,0.57839334,0.5918951,0.550779,0.6330112
0.453,0.61255604,0.5593742,0.66573787,0.59010386,0.55045104,0.6297567,0.6336295,0.60134697,0.66591203,0.65343136,0.5965624,0.7103003,0.619359,0.58575505,0.652963,0.5655372,0.5528663,0.57820815,0.5911276,0.5503794,0.63187575
0.454,0.6124825,0.5590655,0.66589946,0.5898437,0.5504289,0.62925845,0.6336485,0.601417,0.66588,0.6535903,0.59694976,0.7102309,0.6192231,0.585659,0.6527872,0.56522775,0.5523737,0.5780818,0.59036,0.549883,0.63083696
0.455,0.61240894,0.55873865,0.6660792,0.58958364,0.5503964,0.6287709,0.6336676,0.60148025,0.66585493,0.6537492,0.5973331,0.7101654,0.61908716,0.5855349,0.65263945,0.56491834,0.55182487,0.5780118,0.58959246,0.5492879,0.629897
0.456,0.6123353,0.5583939,0.66627675,0.58932334,0.5503528,0.6282939,0.63368666,0.60153663,0.6658367,0.65390813,0.59771234,0.7101039,0.6189512,0.58538264,0.65251976,0.5646089,0.5512227,0.57799506,0.5888249,0.5485928,0.62905705
0.457,0.61226183,0.5580316,0.66649204,0.5890633,0.5502986,0.627828,0.63370574,0.6015861,0.66582537,0.65406716,0.59808755,0.71004677,0.6188153,0.58520246,0.65242815,0.56429946,0.55057067,0.57802826,0.58805734,0.5477971,0.6283176
0.458,0.6121882,0.5576519,0.66672456,0.58880305,0.55023307,0.62737304,0.63372475,0.60162854,0.66582096,0.65422606,0.5984584,0.7099937,0.61867934,0.5849943,0.6523644,0.56399,0.54987234,0.57810766,0.58728987,0.5469011,0.62767863
0.459,0.61211467,0.55725515,0.6669742,0.5885428,0.5501563,0.62692934,0.6337437,0.60166407,0.66582334,0.654385,0.59882504,0.7099449,0.6185434,0.5847584,0.6523284,0.5636806,0.5491315,0.57822967,0.5865223,0.5459056,0.627139
0.46,0.6120412,0.55684173,0.6672406,0.5882827,0.5500682,0.6264972,0.6337628,0.6016927,0.6658329,0.6545439,0.5991874,0.7099004,0.6184075,0.58449507,0.6523199,0.5633711,0.54835176,0.5783905,0.5857547,0.5448124,0.626697
0.461,0.61196756,0.5564118,0.6675233,0.58802253,0.5499685,0.6260766,0.6337819,0.60171443,0.6658494,0.6547029,0.59954554,0.70986027,0.6182715,0.5842045,0.65233856,0.56306165,0.5475366,0.5785867,0.5849872,0.54362386,0.6263506
0.462,0.6118586,0.5560882,0.667629,0.58796793,0.5500199,0.62591594,0.6338346,0.60190815,0.66576105,0.6546395,0.5997633,0.7095157,0.6180543,0.58408237,0.6520262,0.56278807,0.54733384,0.5782423,0.58388495,0.54249233,0.6252776
0.463,0.6117084,0.5558886,0.6675282,0.5881531,0.5502554,0.62605083,0.63392675,0.6023058,0.66554767,0.6543168,0.59979784,0.7088357,0.6177423,0.58415794,0.65132666,0.5625563,0.5478485,0.57726413,0.58239245,0.5414256,0.6233593
0.464,0.61155814,0.5556688,0.6674475,0.58833826,0.5504868,0.6261897,0.63401884,0.6026989,0.66533875,0.65399414,0.5997998,0.7081885,0.61743027,0.58420086,0.6506597,0.5623245,0.5483231,0.57632595,0.58089995,0.5402388,0.6215611
0.465,0.61140794,0.555429,0.6673869,0.58852345,0.5507143,0.6263326,0.634111,0.6030873,0.66513467,0.65367144,0.5997684,0.7075745,0.6171182,0.58421004,0.6500263,0.56209266,0.54875106,0.57543427,0.57940733,0.53892916,0.6198855
0.466,0.61125773,0.5551693,0.6673462,0.58870864,0.55093783,0.62647945,0.6342031,0.6034708,0.66493535,0.65334874,0.5997032,0.7069943,0.61680615,0.5841847,0.6494276,0.56186086,0.5491253,0.5745964,0.57791483,0.53749526,0.6183344
0.467,0.6111075,0.5548898,0.66732526,0.5888938,0.55115724,0.6266303,0.63429517,0.60384935,0.664741,0.6530259,0.59960353,0.7064483,0.6164942,0.58412385,0.6488645,0.56162906,0.5494379,0.57382023,0.5764223,0.5359363,0.61690825
0.468,0.61095726,0.5545906,0.66732395,0.5890789,0.55137265,0.62678516,0.63438725,0.6042228,0.66455173,0.6527033,0.59946924,0.7059373,0.61618215,0.5840266,0.6483377,0.5613973,0.54968005,0.5731146,0.5749298,0.534253,0.61560655
0.469,0.61080706,0.5542719,0.66734225,0.58926404,0.551584,0.62694407,0.6344793,0.60459083,0.66436774,0.65238065,0.5992999,0.7054614,0.6158701,0.58389217,0.64784807,0.5611655,0.549843,0.572488,0.57343715,0.532447,0.6144273
0.47,0.6106568,0.5539338,0.6673798,0.5894492,0.55179137,0.6271071,0.6345714,0.6049535,0.6641892,0.65205795,0.59909505,0.70502084,0.615558,0.58371997,0.6473961,0.56093365,0.5499181,0.5719492,0.5719446,0.5305213,0.6133679
0.471,0.61050665,0.5535767,0.6674366,0.5896344,0.5519947,0.62727416,0.6346635,0.6053108,0.66401625,0.6517353,0.59885454,0.70461607,0.61524606,0.5835097,0.64698243,0.56070185,0.5498981,0.5715056,0.5704521,0.5284794,0.6124248
0.472,0.61035633,0.5532004,0.66751224,0.5898196,0.55219394,0.6274453,0.63475555,0.6056622,0.6638489,0.65141255,0.59857816,0.70424694,0.614934,0.5832607,0.64660734,0.5604701,0.5497772,0.571163,0.5689595,0.5263258,0.6115931
0.473,0.6102061,0.5528056,0.66760665,0.5900047,0.552389,0.62762034,0.63484764,0.6060078,0.66368747,0.6510899,0.5982659,0.7039139,0.6146219,0.58297276,0.646271,0.56023824,0.5495522,0.5709243,0.567467,0.52406585,0.6108681
0.474,0.6100559,0.5523923,0.66771954,0.5901898,0.5525801,0.6277995,0.63493973,0.6063473,0.66353214,0.65076715,0.5979176,0.7036167,0.6143099,0.5826461,0.64597374,0.56000644,0.54922307,0.5707898,0.5659744,0.5217048,0.61024404
0.475,0.6099058,0.5519608,0.66785073,0.59037507,0.5527673,0.62798285,0.63503176,0.6066807,0.6633828,0.65044445,0.59753346,0.70335543,0.6139978,0.5822804,0.64571524,0.55977464,0.5487925,0.5707568,0.56448185,0.51924855,0.60971516
0.476,0.6097556,0.5515113,0.66799986,0.5905602,0.5529502,0.6281702,0.6351239,0.6070078,0.66324,0.65012175,0.5971136,0.7031299,0.61368585,0.5818762,0.6454955,0.5595429,0.5482658,0.57082,0.5629893,0.51670307,0.6092755
0.477,0.60961676,0.55108166,0.66815186,0.59069943,0.55307066,0.6283282,0.635178,0.60728383,0.6630722,0.649783,0.59665376,0.7029123,0.6134067,0.5815123,0.64530116,0.5593097,0.5476833,0.57093614,0.56156313,0.51432425,0.608802
0.478,0.609615,0.5510908,0.6681393,0.59028757,0.5524827,0.6280924,0.63477635,0.6069869,0.6625658,0.6492507,0.5961132,0.70238817,0.6135221,0.5820687,0.64497554,0.55906016,0.54741335,0.57070696,0.5609328,0.5148831,0.6069825
0.479,0.6096133,0.5510922,0.6681344,0.5898759,0.55188453,0.6278672,0.6343747,0.6066232,0.6621262,0.6487183,0.59555084,0.70188576,0.6136375,0.5826134,0.6446616,0.55881065,0.5470624,0.5705589,0.5603025,0.51539516,0.6052098
0.48,0.6096115,0.5510858,0.6681372,0.589464,0.55127597,0.62765205,0.63397306,0.6061925,0.6617536,0.64818597,0.59496677,0.70140517,0.6137528,0.5831459,0.64435965,0.5585611,0.5466325,0.57048965,0.55967236,0.5158568,0.6034879
0.481,0.60960984,0.5510718,0.66814786,0.58905214,0.55065733,0.62744695,0.6335714,0.605695,0.66144776,0.6476537,0.5943611,0.7009463,0.6138682,0.5836659,0.64407045,0.5583115,0.54612714,0.5704959,0.55904204,0.5162639,0.6018202
0.482,0.6096082,0.5510501,0.6681662,0.5886404,0.5500289,0.62725186,0.6331698,0.6051315,0.66120803,0.6471213,0.5937338,0.70050883,0.61398345,0.58417267,0.64379424,0.55806196,0.54555106,0.57057285,0.5584118,0.51661265,0.6002109
0.483,0.6096065,0.5510207,0.6681923,0.5882285,0.5493906,0.62706643,0.6327681,0.604503,0.6610332,0.646589,0.5930851,0.70009285,0.61409885,0.5846659,0.6435318,0.55781245,0.54490954,0.57071537,0.55778146,0.5168987,0.5986642
0.484,0.6096047,0.55098337,0.66822606,0.5878168,0.54874295,0.6268906,0.6323665,0.603811,0.66092193,0.6460567,0.59241515,0.69969827,0.6142142,0.58514476,0.6432836,0.5575628,0.5442082,0.5709174,0.5571512,0.51711786,0.59718454
0.485,0.60960305,0.55093855,0.66826755,0.5874049,0.5480857,0.6267241,0.63196486,0.6030576,0.6608721,0.6455243,0.591724,0.69932467,0.61432964,0.58560914,0.64305013,0.5573133,0.5434532,0.5711734,0.55652094,0.5172658,0.5957761
0.486,0.6096013,0.550886,0.66831666,0.5869931,0.5474193,0.6265669,0.6315631,0.6022448,0.66088146,0.64499205,0.59101194,0.69897217,0.614445,0.586058,0.6428319,0.55706376,0.54265,0.57147753,0.55589074,0.51733816,0.5944433
0.487,0.6095996,0.5508257,0.66837347,0.58658135,0.5467439,0.62641877,0.6311615,0.6013752,0.6609478,0.64445966,0.59027904,0.6986403,0.6145603,0.5864911,0.6426295,0.55681425,0.541804,0.5718245,0.5552604,0.5173306,0.59319025
0.488,0.6095979,0.55075794,0.6684379,0.58616954,0.54605967,0.6262794,0.6307599,0.60045147,0.6610683,0.64392734,0.5895257,0.698329,0.61467576,0.5869079,0.6424436,0.55656475,0.54092,0.5722095,0.55463016,0.51723933,0.592021
0.489,0.6095962,0.5506825,0.6685099,0.5857578,0.54536676,0.6261488,0.6303582,0.5994762,0.6612402,0.643395,0.5887521,0.6980379,0.61479104,0.5873077,0.6422744,0.5563152,0.5400025,0.57262784,0.5539999,0.51706064,0.59093916
0.49,0.6095945,0.55059946,0.6685896,0.5853459,0.5446652,0.62602663,0.62995654,0.59845227,0.6614608,0.64286274,0.5879585,0.69776696,0.61490643,0.58769006,0.6421228,0.5560656,0.5390554,0.57307583,0.5533697,0.5167913,0.5899481
0.491,0.60959274,0.5505088,0.6686767,0.58493406,0.5439553,0.6259128,0.629555,0.59738266,0.6617273,0.6423304,0.5871452,0.6975156,0.61502177,0.5880545,0.64198905,0.55581605,0.53808224,0.57354987,0.5527394,0.5164285,0.5890503
0.492,0.60959107,0.55041075,0.6687714,0.5845223,0.54323745,0.62580717,0.6291533,0.5962699,0.6620367,0.641798,0.5863124,0.6972836,0.6151371,0.5884004,0.6418738,0.5555665,0.537086,0.57404697,0.5521091,0.51597023,0.588248
0.493,0.6091413,0.5499367,0.66834587,0.5845201,0.54319406,0.62584615,0.6289871,0.5959746,0.6619995,0.64113736,0.58576745,0.6965073,0.6152184,0.58852667,0.64191014,0.5551176,0.5363446,0.5738906,0.55167913,0.5152306,0.5881277
0.494,0.6084923,0.5492613,0.66772336,0.58470017,0.5434435,0.62595683,0.6289257,0.5960433,0.6618081,0.6404198,0.5853431,0.69549644,0.6152845,0.5885437,0.6420253,0.5545801,0.5356477,0.5735125,0.5513382,0.5143805,0.5882959
0.495,0.6078434,0.54854286,0.66714394,0.5848801,0.5436816,0.6260786,0.6288642,0.5960982,0.6616303,0.63970214,0.5849032,0.6945011,0.61535066,0.5885409,0.6421604,0.55404264,0.5348645,0.5732208,0.55099726,0.51351506,0.58847946
0.496,0.6071946,0.54778165,0.66660756,0.58506,0.5439085,0.6262115,0.62880284,0.5961392,0.6614665,0.6389845,0.58444756,0.69352144,0.61541677,0.5885182,0.6423153,0.5535052,0.5339983,0.57301205,0.5506563,0.51263475,0.5886779
0.497,0.6065456,0.54697764,0.6661136,0.58524,0.544124,0.626356,0.6287414,0.5961662,0.6613166,0.6382668,0.5839759,0.6925577,0.6154829,0.58847594,0.6424899,0.5529677,0.53305316,0.5728823,0.5503154,0.5117403,0.58889043
0.498,0.60589665,0.54613125,0.66566205,0.58541995,0.5443282,0.6265117,0.62868,0.5961791,0.66118085,0.63754916,0.5834881,0.6916102,0.61554897,0.5884142,0.64268374,0.5524303,0.5320338,0.57282674,0.54997444,0.5108323,0.5891166
0.499,0.60524774,0.5452431,0.6652524,0.58559996,0.5445211,0.6266788,0.6286185,0.59617776,0.6610592,0.6368315,0.5829839,0.69067913,0.6156151,0.5883335,0.6428968,0.5518928,0.5309454,0.5728402,0.5496335,0.5099113,0.5893557
0.5,0.6045989,0.54431355,0.6648842,0.5857799,0.5447026,0.6268572,0.62855697,0.596162,0.6609519,0.6361138,0.5824631,0.68976456,0.61568123,0.58823395,0.6431285,0.5513553,0.52979314,0.57291746,0.54929256,0.50897795,0.5896072
0.501,0.60395,0.5433432,0.66455686,0.58595985,0.5448727,0.627047,0.6284955,0.59613204,0.660859,0.63539624,0.5819256,0.6888669,0.61574733,0.58811593,0.64337873,0.5508178,0.52858245,0.5730531,0.5489517,0.5080327,0.5898707
0.502,0.60330105,0.54233253,0.66426957,0.5861398,0.54503137,0.6272482,0.6284341,0.5960877,0.66078055,0.6346786,0.58137107,0.68798614,0.6158135,0.5879799,0.6436471,0.55028033,0.5273184,0.57324225,0.5486107,0.507076,0.59014535
0.503,0.60265213,0.5412825,0.6640218,0.5863197,0.5451787,0.62746066,0.62837267,0.59602886,0.6607165,0.6339609,0.58079946,0.68712234,0.6158796,0.5878261,0.6439331,0.5497429,0.5260059,0.57347983,0.54826975,0.50610846,0.59043103
0.504,0.6020032,0.5401937,0.66381276,0.5864997,0.5453148,0.6276846,0.6283112,0.5959556,0.6606668,0.6332433,0.5802107,0.68627596,0.61594576,0.58765507,0.64423645,0.5492054,0.5246496,0.5737612,0.5479288,0.5051305,0.5907271
0.505,0.60135436,0.5390671,0.66364163,0.58667964,0.5454396,0.6279197,0.6282498,0.595868,0.66063166,0.6325257,0.57960445,0.6854469,0.61601186,0.58746713,0.6445566,0.5486679,0.5232536,0.5740822,0.5475879,0.5041427,0.59103304
0.506,0.6007054,0.53790337,0.6635074,0.5868596,0.54555315,0.628166,0.6281883,0.5957659,0.66061074,0.631808,0.57898074,0.6846352,0.616078,0.58726287,0.64489317,0.54813045,0.521822,0.5744389,0.54724693,0.5031454,0.59134847
0.507,0.60005647,0.5367036,0.66340935,0.58703965,0.54565555,0.62842375,0.6281268,0.5956495,0.6606041,0.6310903,0.57833946,0.6838411,0.61614406,0.5870425,0.6452456,0.54759294,0.52035797,0.5748279,0.54690593,0.5021389,0.59167296
0.508,0.5995347,0.5357453,0.66332406,0.5871491,0.5457267,0.62857145,0.62792367,0.5954169,0.66043043,0.630501,0.5776718,0.6833301,0.61623025,0.5869731,0.6454874,0.5470297,0.5194012,0.57465816,0.5462076,0.501087,0.5913282
0.509,0.59929883,0.53539336,0.6632043,0.5870999,0.5457426,0.62845725,0.62740153,0.5949233,0.65987974,0.6302003,0.57696646,0.6834342,0.6163613,0.5872594,0.6454632,0.5464085,0.51961267,0.5732043,0.54470485,0.4999099,0.5894998
0.51,0.59906304,0.5350351,0.663091,0.58705086,0.5457488,0.62835294,0.6268793,0.59438914,0.6593694,0.62989974,0.5762429,0.68355656,0.6164925,0.5875258,0.64545923,0.5457873,0.51977664,0.5717979,0.5432021,0.49867207,0.58773214
0.511,0.5988271,0.5346705,0.6629838,0.5870017,0.545745,0.62825835,0.6263572,0.59381473,0.65889966,0.62959903,0.57550156,0.6836965,0.6166237,0.5877719,0.6454755,0.545166,0.51988846,0.5704436,0.54169935,0.49737233,0.5860264
0.512,0.59859127,0.5342996,0.6628829,0.58695257,0.5457314,0.6281737,0.62583506,0.59319997,0.65847015,0.62929845,0.5747429,0.683854,0.61675483,0.5879973,0.64551234,0.5445447,0.51994365,0.56914574,0.5401966,0.49600992,0.58438325
0.513,0.5983555,0.5339226,0.66278833,0.58690345,0.54570794,0.62809896,0.62531286,0.5925452,0.6580805,0.62899786,0.5739674,0.6840283,0.616886,0.5882021,0.6455699,0.5439235,0.5199375,0.5679095,0.53869385,0.49458417,0.58280355
0.514,0.59811956,0.53353935,0.66269976,0.5868544,0.54567456,0.62803423,0.6247907,0.5918511,0.65773034,0.62869716,0.5731753,0.684219,0.6170171,0.5883858,0.64564836,0.54330224,0.519865,0.5667395,0.5371911,0.49309477,0.5812874
0.515,0.59788376,0.53315,0.6626175,0.5868052,0.5456312,0.6279793,0.6242685,0.59111804,0.6574189,0.6283966,0.57236725,0.6844259,0.61714834,0.58854866,0.645748,0.542681,0.51972145,0.5656405,0.53568834,0.49154165,0.579835
0.516,0.59764796,0.53275466,0.6625413,0.5867561,0.54557794,0.6279343,0.62374634,0.590347,0.6571457,0.6280959,0.5715436,0.6846483,0.61727947,0.58869034,0.6458686,0.5420597,0.5195023,0.56461716,0.53418565,0.48992512,0.57844615
0.517,0.59741205,0.5323531,0.662471,0.58670706,0.54551476,0.62789935,0.6232242,0.58953875,0.65690964,0.62779534,0.5707048,0.68488586,0.6174106,0.58881086,0.64601034,0.5414385,0.5192036,0.56367344,0.5326827,0.48824534,0.5771201
0.518,0.5971763,0.53194577,0.66240686,0.5866579,0.5454416,0.62787414,0.62270206,0.58869416,0.65670997,0.6274947,0.5698512,0.68513817,0.61754185,0.5889104,0.6461733,0.54081726,0.5188217,0.5628128,0.53118,0.48650354,0.5758565
0.519,0.5969405,0.5315324,0.6623486,0.58660877,0.5453586,0.62785894,0.62217987,0.5878143,0.65654546,0.6271941,0.5689833,0.6854049,0.617673,0.5889888,0.6463572,0.540196,0.5183539,0.5620381,0.5296773,0.4847004,0.5746541
0.52,0.5967046,0.531113,0.6622962,0.58655965,0.5452657,0.62785363,0.6216577,0.58690023,0.6564152,0.62689346,0.5681015,0.6856854,0.6178041,0.58904624,0.646562,0.53957474,0.51779836,0.5613511,0.52817464,0.48283738,0.5735119
0.521,0.5964687,0.53068775,0.6622496,0.5865106,0.545163,0.6278582,0.6211356,0.5859531,0.65631807,0.6265928,0.56720614,0.6859795,0.6179353,0.589083,0.6467876,0.53895354,0.51715446,0.56075263,0.52667177,0.48091546,0.5724281
0.522,0.59623295,0.53025687,0.66220903,0.5864615,0.54505044,0.6278725,0.6206134,0.58497417,0.6562526,0.62629217,0.56629777,0.68628657,0.61806643,0.58909917,0.6470337,0.5383322,0.51642215,0.5602423,0.5251691,0.4789367,0.5714015
0.523,0.5959971,0.52982014,0.66217405,0.5864123,0.5449281,0.62789655,0.6200912,0.58396447,0.65621793,0.6259916,0.5653767,0.68660647,0.6181976,0.58909506,0.6473002,0.53771096,0.515603,0.5598189,0.52366626,0.47690254,0.57043
0.524,0.59550995,0.52984375,0.66117615,0.5859766,0.54533273,0.6266205,0.619575,0.5840411,0.6551089,0.62610286,0.56531364,0.6868921,0.61809486,0.5885142,0.6476755,0.537313,0.5156035,0.5590225,0.52280754,0.47622055,0.5693945
0.525,0.59500206,0.5298929,0.6601112,0.5855086,0.54577386,0.6252433,0.6190593,0.58414644,0.6539722,0.6262486,0.56532,0.6871772,0.6179726,0.5878701,0.6480751,0.5369336,0.51564753,0.5582197,0.5220026,0.4756255,0.56837964
0.526,0.5944939,0.52992785,0.65906,0.58504057,0.54620636,0.6238748,0.6185436,0.5841827,0.65290457,0.6263943,0.56532365,0.6874649,0.61785036,0.58721024,0.6484905,0.5365541,0.51566,0.5574482,0.5211975,0.47500056,0.56739444
0.527,0.5939859,0.52994835,0.6580235,0.58457255,0.5466294,0.6225157,0.6180279,0.5841464,0.6519095,0.6265399,0.5653245,0.6877553,0.6177281,0.5865353,0.64892095,0.53617465,0.5156392,0.5567101,0.52039254,0.4743456,0.5664395
0.528,0.59347796,0.52995414,0.6570018,0.58410454,0.5470425,0.6211666,0.6175122,0.58403444,0.65099,0.6266855,0.5653225,0.6880485,0.6176059,0.5858462,0.64936566,0.53579533,0.5155835,0.55600715,0.5195875,0.47366014,0.5655149
0.529,0.5929699,0.5299446,0.6559952,0.5836366,0.54744494,0.6198282,0.6169965,0.5838441,0.6501489,0.6268312,0.565318,0.68834436,0.6174837,0.5851435,0.64982384,0.5354158,0.5154909,0.55534077,0.5187825,0.47294402,0.564621
0.53,0.5924619,0.52991956,0.6550042,0.58316857,0.5478357,0.6185014,0.61648077,0.58357304,0.6493885,0.62697685,0.5653107,0.688643,0.61736137,0.584428,0.6502947,0.53503644,0.51536,0.5547129,0.5179775,0.47219706,0.5637579
0.531,0.5919539,0.52987874,0.654029,0.5827005,0.54821414,0.61718684,0.6159651,0.5832196,0.64871067,0.6271225,0.5653008,0.6889442,0.6172391,0.5837004,0.6507778,0.53465706,0.51518935,0.5541248,0.51717246,0.47141913,0.5629258
0.532,0.5914458,0.52982146,0.65307015,0.58223265,0.54857945,0.61588585,0.61544937,0.5827822,0.6481165,0.62726814,0.5652882,0.6892481,0.6171169,0.5829615,0.65127236,0.5342776,0.51497746,0.5535778,0.5163674,0.4706101,0.5621246
0.533,0.59093785,0.5297477,0.652128,0.5817645,0.5489301,0.61459893,0.61493367,0.58226055,0.6476068,0.6274138,0.5652729,0.6895547,0.6169947,0.5822117,0.6517777,0.5338981,0.51472336,0.55307287,0.5155624,0.46977022,0.5613546
0.534,0.59042984,0.5296569,0.6512028,0.5812966,0.5492656,0.6133276,0.61441797,0.58165455,0.6471814,0.6275595,0.56525517,0.6898638,0.61687243,0.58145154,0.6522933,0.5335187,0.51442623,0.5526111,0.5147574,0.46889934,0.5606155
0.535,0.5899217,0.5295487,0.6502947,0.58082855,0.54958427,0.6120728,0.6139023,0.580965,0.64683956,0.62770516,0.5652347,0.6901756,0.6167502,0.5806817,0.6528187,0.53313935,0.5140857,0.552193,0.5139524,0.4679976,0.55990714
0.536,0.58941376,0.52942294,0.6494046,0.5803606,0.54988515,0.610836,0.6133866,0.58019304,0.6465801,0.62785083,0.5652118,0.6904899,0.61662793,0.5799026,0.6533533,0.5327599,0.51370114,0.55181867,0.51314735,0.4670653,0.5592294
0.537,0.58890575,0.5292791,0.6485324,0.5798926,0.55016667,0.6096185,0.6128709,0.57934076,0.646401,0.62799644,0.56518614,0.69080675,0.6165057,0.5791148,0.6538966,0.53238046,0.5132728,0.5514881,0.5123423,0.4661026,0.55858195
0.538,0.58839774,0.5291169,0.64767855,0.5794246,0.55042744,0.6084218,0.6123551,0.5784104,0.64629984,0.6281421,0.5651581,0.6911261,0.61638343,0.5783188,0.6544481,0.5320011,0.512801,0.55120116,0.5115373,0.46510994,0.5579647
0.539,0.5879909,0.528917,0.64706475,0.5789933,0.55031675,0.6076699,0.61159515,0.5771491,0.6460412,0.6276818,0.56489825,0.69046533,0.6164322,0.5780974,0.654767,0.5314694,0.5126914,0.55024743,0.51097876,0.4647832,0.5571743
0.54,0.58767056,0.5286902,0.6466509,0.5785935,0.54986894,0.60731804,0.61062586,0.5756412,0.6456105,0.626702,0.5644038,0.68900025,0.61662745,0.57836896,0.65488595,0.53080714,0.5128438,0.5487705,0.5106315,0.4650406,0.5562224
0.541,0.5873504,0.5284558,0.64624506,0.57819366,0.5493788,0.6070085,0.6096565,0.5741204,0.6451926,0.6257222,0.56385946,0.687585,0.6168229,0.57863456,0.65501124,0.53014493,0.5128864,0.54740345,0.51028425,0.46529064,0.5552778
0.542,0.5870302,0.5282134,0.64584696,0.5777939,0.54884684,0.60674095,0.60868716,0.5725873,0.644787,0.6247423,0.56326413,0.6862205,0.6170183,0.578894,0.65514255,0.52948266,0.5128054,0.5461599,0.50993705,0.4655331,0.554341
0.543,0.58671,0.52796304,0.6454569,0.5773942,0.5482736,0.60651475,0.6077178,0.5710424,0.6443932,0.6237626,0.56261706,0.68490815,0.6172136,0.5791473,0.65527993,0.52882034,0.5125874,0.54505324,0.5095898,0.46576756,0.553412
0.544,0.58638984,0.52770483,0.64507484,0.57699436,0.5476597,0.606329,0.60674846,0.56948626,0.64401066,0.6227827,0.5619172,0.6836482,0.61740893,0.57939434,0.6554235,0.5281581,0.5122213,0.544095,0.5092426,0.46599382,0.55249137
0.545,0.5860696,0.5274385,0.64470065,0.5765946,0.54700613,0.60618305,0.6057791,0.5679195,0.64363873,0.6218029,0.56116396,0.6824419,0.61760426,0.57963514,0.65557337,0.5274959,0.51169837,0.5432935,0.5088953,0.46621135,0.5515792
0.546,0.5857494,0.5271643,0.6443345,0.57619476,0.5463138,0.6060757,0.6048099,0.5663426,0.64327717,0.6208232,0.56035674,0.6812897,0.6177996,0.5798698,0.65572935,0.5268337,0.5110146,0.54265285,0.50854814,0.4664201,0.55067617
0.547,0.5854292,0.526882,0.6439764,0.575795,0.545584,0.60600597,0.60384053,0.5647559,0.64292514,0.6198433,0.55949485,0.68019176,0.61799496,0.5800982,0.6558917,0.5261715,0.51017064,0.5421724,0.5082009,0.46661943,0.54978234
0.548,0.585109,0.5265917,0.6436263,0.5753953,0.5448179,0.60597265,0.6028712,0.56315994,0.6425824,0.6188636,0.5585783,0.67914885,0.6181902,0.58032024,0.6560602,0.52550924,0.5091718,0.5418467,0.5078537,0.46680915,0.5488982
0.549,0.58478874,0.5262933,0.6432842,0.57499546,0.5440166,0.6059743,0.60190177,0.5615551,0.64224845,0.6178837,0.55760664,0.6781607,0.6183856,0.5805361,0.6562351,0.52484703,0.5080274,0.5416667,0.5075064,0.4669887,0.548024
0.55,0.58446854,0.5259869,0.6429502,0.5745957,0.54318166,0.6060097,0.60093254,0.559942,0.64192307,0.61690396,0.55658007,0.67722785,0.61858094,0.5807457,0.6564162,0.5241848,0.5067496,0.5416201,0.5071592,0.4671579,0.54716045
0.551,0.58414835,0.5256725,0.6426242,0.57419586,0.5423143,0.60607743,0.5999631,0.55832064,0.6416056,0.6159241,0.55549854,0.6763497,0.61877626,0.58094895,0.6566036,0.52352256,0.5053517,0.5416934,0.50681186,0.4673161,0.5463076
0.552,0.5838282,0.52535003,0.6423064,0.5737961,0.54141605,0.60617614,0.59899396,0.55669194,0.64129597,0.61494434,0.5543624,0.67552626,0.6189716,0.5811459,0.6567973,0.5228603,0.50384796,0.5418726,0.5064647,0.4674632,0.54546624
0.553,0.58350796,0.5250194,0.6419965,0.5733963,0.54048836,0.6063043,0.5980246,0.55505574,0.6409935,0.61396456,0.5531722,0.67475694,0.619167,0.58133656,0.6569974,0.522198,0.5022515,0.54214454,0.5061174,0.46759835,0.5446364
0.554,0.5831857,0.52473223,0.6416391,0.5730393,0.53966993,0.60640866,0.5972078,0.5536634,0.6407522,0.6130761,0.55204076,0.6741114,0.61927706,0.58150876,0.65704536,0.52152044,0.5007929,0.54224795,0.5056941,0.46762073,0.54376745
0.555,0.582852,0.52471876,0.64098525,0.5729174,0.539582,0.6062528,0.59723085,0.553643,0.6408187,0.6126907,0.5515024,0.67387897,0.6189181,0.58160025,0.656236,0.5207587,0.50047415,0.5410432,0.5048518,0.46706977,0.5426339
0.556,0.58251834,0.5246947,0.640342,0.5727955,0.5394692,0.60612184,0.5972539,0.5536127,0.6408951,0.6123053,0.55095667,0.6736539,0.6185592,0.5816722,0.6554462,0.5199969,0.5001026,0.5398912,0.50400954,0.46649525,0.5415239
0.557,0.58218455,0.52465975,0.63970935,0.57267356,0.53933126,0.60601586,0.597277,0.5535726,0.6409814,0.6119198,0.5504035,0.67343616,0.6182003,0.5817239,0.6546767,0.51923496,0.49967498,0.53879493,0.5031674,0.46589676,0.540438
0.558,0.5818509,0.524614,0.6390878,0.57255167,0.53916854,0.6059348,0.5973,0.55352265,0.64107734,0.6115344,0.549843,0.6732258,0.6178414,0.5817548,0.65392804,0.51847315,0.4991887,0.53775764,0.50232506,0.4652736,0.53937656
0.559,0.5815173,0.5245571,0.63847744,0.57242984,0.53898096,0.6058787,0.5973231,0.55346304,0.6411832,0.611149,0.5492753,0.67302275,0.61748254,0.581764,0.6532011,0.5177114,0.4986411,0.5367817,0.5014828,0.46462548,0.5383401
0.56,0.58118355,0.52448887,0.63787824,0.5723079,0.5387686,0.6058472,0.5973461,0.55339366,0.6412986,0.6107636,0.5487004,0.6728268,0.6171236,0.5817508,0.6524964,0.5169496,0.49803,0.5358692,0.5006406,0.46395203,0.53732914
0.561,0.58084977,0.52440906,0.6372905,0.57218605,0.5385319,0.6058402,0.59736913,0.5533146,0.64142364,0.6103782,0.54811835,0.67263806,0.61676466,0.58171463,0.6518147,0.5161877,0.49735394,0.53502154,0.49979836,0.46325284,0.5363439
0.562,0.5805161,0.52431786,0.63671434,0.57206416,0.53827083,0.6058575,0.5973922,0.55322605,0.64155835,0.60999274,0.5475292,0.67245626,0.61640584,0.581655,0.65115666,0.5154259,0.49661204,0.53423977,0.49895614,0.46252763,0.53538465
0.563,0.5801824,0.5242148,0.63614994,0.5719422,0.5379858,0.6058986,0.5974152,0.55312794,0.6417025,0.60960734,0.5469332,0.6722815,0.61604685,0.581571,0.6505227,0.514664,0.49580398,0.53352404,0.49811384,0.46177608,0.5344516
0.564,0.5798487,0.52409995,0.63559747,0.5718203,0.5376772,0.6059634,0.5974383,0.55302054,0.641856,0.6092218,0.5463301,0.67211354,0.61568797,0.5814623,0.6499136,0.5139023,0.49493057,0.53287405,0.4972716,0.46099806,0.53354514
0.565,0.57951504,0.523973,0.6350571,0.5716984,0.5373454,0.60605145,0.59746134,0.5529037,0.642019,0.6088365,0.54572034,0.6719526,0.6153291,0.5813283,0.6493299,0.5131404,0.4939925,0.53228825,0.49642932,0.4601934,0.53266525
0.566,0.5791814,0.52383393,0.6345288,0.5715766,0.5369909,0.6061623,0.59748435,0.55277765,0.64219105,0.60845107,0.5451038,0.67179835,0.61497015,0.5811683,0.648772,0.5123786,0.4929919,0.5317653,0.49558708,0.45936206,0.53181213
0.567,0.57884765,0.5236825,0.6340128,0.5714547,0.53661394,0.60629547,0.5975074,0.55264246,0.64237237,0.6080656,0.54448044,0.67165077,0.6146113,0.5809821,0.64824057,0.51161677,0.4919309,0.53130263,0.49474484,0.458504,0.53098565
0.568,0.578514,0.5235187,0.6335093,0.5713327,0.536215,0.6064504,0.5975305,0.5524982,0.64256275,0.6076801,0.5438504,0.67150974,0.6142524,0.5807691,0.64773566,0.51085496,0.49081218,0.53089774,0.49390262,0.45761925,0.530186
0.569,0.57818025,0.5233423,0.6330182,0.57121086,0.5357949,0.6066268,0.5975535,0.552345,0.642762,0.6072948,0.5432141,0.6713755,0.61389345,0.5805291,0.6472578,0.51009303,0.4896387,0.5305474,0.49306038,0.4567079,0.52941287
0.57,0.5774177,0.5226051,0.6322302,0.57103467,0.53558695,0.6064824,0.5971381,0.55181575,0.64246047,0.60714453,0.543366,0.67092305,0.6135587,0.5805664,0.646551,0.5094739,0.489693,0.52925485,0.4918917,0.45649755,0.5272859
0.571,0.57652634,0.52168953,0.63136315,0.5708421,0.53543437,0.6062498,0.5965912,0.55115724,0.6420251,0.60706496,0.54375416,0.67037576,0.61323124,0.58067024,0.64579225,0.50889754,0.49009305,0.52770203,0.49062517,0.45647258,0.52477777
0.572,0.57563496,0.5207598,0.6305101,0.57064956,0.53526837,0.60603076,0.59604424,0.55047846,0.64161,0.60698533,0.5441403,0.6698304,0.61290383,0.58074856,0.6450591,0.50832105,0.49045125,0.5261908,0.48935857,0.4564103,0.52230686
0.573,0.5747437,0.51981616,0.6296712,0.57045704,0.53508866,0.6058254,0.5954973,0.5497796,0.641215,0.6069057,0.54452425,0.66928715,0.61257625,0.5808001,0.6443524,0.50774467,0.49076077,0.5247286,0.488092,0.4563063,0.51987773
0.574,0.57385236,0.5188585,0.6288462,0.5702646,0.5348954,0.60563374,0.5949503,0.54906076,0.6408399,0.6068261,0.54490626,0.668746,0.61224884,0.5808244,0.6436733,0.5071683,0.49101356,0.52332306,0.48682547,0.45615602,0.5174949
0.575,0.5729611,0.51788694,0.62803525,0.57007194,0.5346884,0.60545546,0.5944034,0.5483223,0.64048445,0.60674655,0.54528606,0.66820705,0.6119213,0.58082,0.6430226,0.5065919,0.49120042,0.52198344,0.48555887,0.45595407,0.51516366
0.576,0.5720698,0.51690155,0.6272381,0.5698794,0.5344679,0.60529095,0.59385645,0.54756445,0.64014846,0.6066669,0.54566365,0.6676702,0.6115939,0.58078647,0.64240134,0.5060155,0.491311,0.52071995,0.48429236,0.45569488,0.51288986
0.577,0.5711784,0.5159021,0.62645465,0.5696869,0.53423375,0.60514003,0.5933094,0.54678726,0.63983154,0.6065873,0.546039,0.6671356,0.6112664,0.5807226,0.6418102,0.50543904,0.49133435,0.5195437,0.48302576,0.45537204,0.5106795
0.578,0.57028705,0.5148891,0.625685,0.5694943,0.5339861,0.6050025,0.5927625,0.54599136,0.6395336,0.6065077,0.5464121,0.6666033,0.6109389,0.58062774,0.6412501,0.5048627,0.4912589,0.5184666,0.48175922,0.45497882,0.5085396
0.579,0.5693958,0.51386255,0.624929,0.56930184,0.533725,0.60487866,0.59221554,0.5451768,0.6392543,0.60642815,0.54678285,0.66607344,0.6106114,0.5805012,0.64072156,0.50428635,0.49107322,0.51749945,0.48049265,0.45450816,0.5064771
0.58,0.5685045,0.51282245,0.6241866,0.56910926,0.5334505,0.60476804,0.5916686,0.54434407,0.63899314,0.6063485,0.54715115,0.6655459,0.610284,0.5803424,0.6402255,0.5037099,0.4907674,0.5166524,0.4792261,0.45395276,0.50449944
0.581,0.5676132,0.5117688,0.62345755,0.5689168,0.5331628,0.6046708,0.5911217,0.54349333,0.63875,0.60626894,0.54751706,0.6650208,0.6099565,0.58015066,0.63976234,0.50313354,0.4903339,0.51593316,0.4779595,0.4533052,0.50261384
0.582,0.56672174,0.51070184,0.62274164,0.5687242,0.53286177,0.60458666,0.5905747,0.54262495,0.6385244,0.6061893,0.5478804,0.6644982,0.609629,0.57992554,0.6393324,0.5025571,0.48976833,0.5153459,0.4766929,0.4525585,0.50082725
0.583,0.56583047,0.5096218,0.62203914,0.5685317,0.5325477,0.6045157,0.59002775,0.54173934,0.63831615,0.60610974,0.54824126,0.6639782,0.6093015,0.5796668,0.6389362,0.5019807,0.4890705,0.51489097,0.47542635,0.4517061,0.49914658
0.584,0.5649392,0.5085287,0.6213497,0.5683391,0.53222066,0.60445756,0.5894808,0.54083693,0.6381247,0.60603017,0.5485995,0.66346085,0.60897404,0.5793741,0.638574,0.50140435,0.48824397,0.5145647,0.47415987,0.45074248,0.49757725
0.585,0.56430167,0.5078259,0.6207774,0.56809515,0.5318087,0.6043816,0.5891085,0.5402128,0.63800424,0.60585946,0.5488215,0.6628974,0.60851663,0.5786885,0.63834476,0.5008259,0.48750123,0.51415056,0.47313723,0.44984695,0.4964275
0.586,0.5640704,0.5077486,0.6203922,0.56776875,0.531272,0.6042655,0.58901566,0.5400526,0.63797873,0.60554296,0.5488256,0.6622603,0.6078513,0.57740104,0.6383016,0.50024414,0.48701727,0.513471,0.47250497,0.44919968,0.49581027
0.587,0.5638391,0.50764805,0.6200301,0.5674424,0.53072816,0.6041567,0.58892274,0.5398882,0.6379573,0.6052266,0.5488244,0.6616287,0.6071861,0.57609,0.6382822,0.49966234,0.48648348,0.5128412,0.4718728,0.44853842,0.4952072
0.588,0.56360775,0.5075241,0.61969143,0.567116,0.53017724,0.6040548,0.5888299,0.5397198,0.63793993,0.60491014,0.5488179,0.6610024,0.60652083,0.5747567,0.638285,0.4990806,0.48589945,0.51226175,0.47124058,0.447863,0.49461815
0.589,0.5633765,0.5073766,0.61937636,0.5667897,0.52961934,0.60396004,0.588737,0.53954744,0.6379266,0.6045937,0.5488058,0.6603816,0.60585564,0.57340264,0.63830864,0.4984988,0.48526505,0.5117325,0.47060838,0.44717368,0.49404308
0.59,0.56314516,0.5072055,0.61908484,0.56646323,0.5290545,0.60387194,0.5886442,0.539371,0.6379174,0.6042772,0.548788,0.6597664,0.6051904,0.572029,0.6383518,0.49791706,0.48458102,0.51125306,0.46997622,0.44647047,0.49348196
0.591,0.5629138,0.50701064,0.6188169,0.56613684,0.52848303,0.60379064,0.5885513,0.5391905,0.6379121,0.60396075,0.54876465,0.65915686,0.6045251,0.5706369,0.63841325,0.49733528,0.4838484,0.5108222,0.469344,0.44575346,0.49293453
0.592,0.5626825,0.50679207,0.61857295,0.56581044,0.5279049,0.60371596,0.5884584,0.539006,0.63791084,0.6036444,0.5487356,0.6585531,0.60385984,0.5692278,0.63849187,0.49675354,0.48306885,0.5104382,0.46871173,0.44502282,0.49240065
0.593,0.5624511,0.5065497,0.61835253,0.5654841,0.5273205,0.6036477,0.5883656,0.5388176,0.63791364,0.60332793,0.54870063,0.6579552,0.6031946,0.5678026,0.6385866,0.4961718,0.48224437,0.51009923,0.46807957,0.44427884,0.4918803
0.594,0.56221986,0.50628364,0.6181561,0.5651578,0.52672976,0.6035858,0.58827275,0.53862524,0.63792026,0.6030114,0.5486596,0.65736324,0.60252935,0.5663624,0.6386963,0.49559,0.48137715,0.5098029,0.4674474,0.4435216,0.4913732
0.595,0.5619886,0.5059939,0.6179833,0.5648313,0.5261327,0.60352993,0.5881799,0.5384289,0.63793087,0.60269505,0.5486127,0.6567774,0.6018641,0.5649079,0.6388203,0.49500826,0.48046982,0.5095467,0.4668151,0.44275117,0.49087906
0.596,0.56175727,0.50568044,0.6178341,0.5645049,0.5255296,0.6034802,0.588087,0.5382287,0.63794535,0.6023786,0.5485596,0.6561976,0.6011988,0.56344026,0.6389573,0.49442646,0.47952497,0.50932795,0.46618286,0.441968,0.49039772
0.597,0.561526,0.50534356,0.61770844,0.5641786,0.5249207,0.60343647,0.58799416,0.5380246,0.6379637,0.6020621,0.54850024,0.655624,0.60053355,0.5619602,0.63910687,0.49384466,0.47854525,0.50914407,0.4655507,0.4411723,0.48992908
0.598,0.5612946,0.5049831,0.6176061,0.5638522,0.5243059,0.6033985,0.5879013,0.53781664,0.63798594,0.60174567,0.5484346,0.6550567,0.59986836,0.5604686,0.6392681,0.49326298,0.47753346,0.5089925,0.46491846,0.4403642,0.48947272
0.599,0.5610633,0.5045995,0.61752707,0.56352586,0.5236855,0.6033662,0.58780843,0.53760487,0.638012,0.6014292,0.5483626,0.65449584,0.59920305,0.55896604,0.63944006,0.49268118,0.47649193,0.5088704,0.46428633,0.43954417,0.48902848
0.6,0.560832,0.5041929,0.61747116,0.5631994,0.5230594,0.6033394,0.58771557,0.5373893,0.63804185,0.6011128,0.5482841,0.65394145,0.59853774,0.5574531,0.6396224,0.4920994,0.47542322,0.5087756,0.46365404,0.43871218,0.4885959
0.601,0.56061774,0.5040206,0.6172149,0.56256866,0.52273524,0.6024021,0.5869005,0.5367571,0.63704383,0.6001429,0.54691046,0.6533753,0.5983347,0.5570122,0.63965726,0.49103287,0.47450757,0.50755817,0.46303898,0.43796098,0.48811698
0.602,0.5604035,0.50384086,0.6169662,0.5619378,0.52239656,0.60147905,0.5860854,0.536105,0.6360658,0.599173,0.5455118,0.65283424,0.5981318,0.5565643,0.6396993,0.4899664,0.4735369,0.5063959,0.46242392,0.4371664,0.48768145
0.603,0.5601892,0.5036536,0.6167248,0.561307,0.5220433,0.60057074,0.58527017,0.53543264,0.6351077,0.59820306,0.5440888,0.65231735,0.5979288,0.5561094,0.6397482,0.48889986,0.4725101,0.5052896,0.4618088,0.43632928,0.48728833
0.604,0.55997497,0.503459,0.61649096,0.5606762,0.52167505,0.5996774,0.5844551,0.53474003,0.6341701,0.59723324,0.54264206,0.6518244,0.5977258,0.5556476,0.639804,0.48783335,0.47142687,0.50423986,0.4611937,0.4354508,0.48693663
0.605,0.55976075,0.5032569,0.6162646,0.56004536,0.52129143,0.5987993,0.58363986,0.53402686,0.63325286,0.59626323,0.541172,0.65135443,0.5975228,0.5551792,0.6398664,0.48676676,0.47028723,0.50324625,0.46057865,0.43453217,0.48662513
0.606,0.5595464,0.5030472,0.6160456,0.5594145,0.52089226,0.59793675,0.58282477,0.53329325,0.6323563,0.59529334,0.53967965,0.65090704,0.5973198,0.5547041,0.63993543,0.48570025,0.46909216,0.50230837,0.45996353,0.43357477,0.4863523
0.607,0.55933225,0.50283027,0.61583424,0.55878377,0.5204773,0.59709024,0.5820096,0.5325389,0.63148034,0.59432346,0.53816533,0.6504816,0.5971168,0.5542227,0.64001095,0.48463365,0.4678427,0.5014246,0.45934847,0.43258017,0.48611677
0.608,0.55911803,0.50260574,0.6156303,0.5581529,0.5200461,0.5962597,0.5811945,0.5317638,0.63062525,0.59335357,0.53662974,0.6500774,0.5969139,0.5537349,0.64009285,0.48356724,0.46654087,0.5005936,0.45873335,0.43154982,0.48591688
0.609,0.5589037,0.50237364,0.61543375,0.55752206,0.51959854,0.5954456,0.5803793,0.5309678,0.62979084,0.5923836,0.53507346,0.6496938,0.59671086,0.5532409,0.6401808,0.48250067,0.4651885,0.49981284,0.4581183,0.4304854,0.48575118
0.61,0.5586894,0.50213414,0.6152447,0.5568912,0.51913434,0.59464806,0.5795642,0.53015107,0.62897736,0.5914137,0.53349715,0.6493302,0.59650785,0.5527408,0.6402749,0.48143408,0.4637882,0.49907994,0.45750317,0.42938846,0.48561788
0.611,0.5584752,0.50188726,0.61506313,0.5562604,0.51865333,0.5938675,0.57874906,0.5293134,0.62818474,0.5904438,0.5319016,0.648986,0.59630483,0.5522347,0.64037496,0.4803676,0.4623427,0.4983925,0.45688808,0.42826077,0.4855154
0.612,0.5582609,0.50163287,0.61488897,0.55562955,0.5181552,0.5931039,0.57793397,0.528455,0.6274129,0.5894739,0.5302872,0.6486606,0.5961018,0.5517228,0.6404808,0.4793011,0.46085474,0.49774745,0.45627296,0.42710385,0.48544207
0.613,0.55804664,0.501371,0.61472225,0.5549988,0.51764,0.59235764,0.5771188,0.5275758,0.62666184,0.588504,0.5286547,0.64835334,0.5958989,0.55120534,0.6405925,0.47823456,0.45932707,0.49714205,0.45565796,0.42591944,0.48539647
0.614,0.5578325,0.501102,0.614563,0.55436796,0.51710725,0.5916287,0.57630366,0.52667594,0.6259314,0.58753407,0.5270045,0.64806366,0.59569585,0.55068207,0.64070964,0.47716796,0.4577625,0.49657342,0.45504284,0.42470884,0.48537683
0.615,0.5576182,0.50082535,0.61441106,0.55373716,0.5165571,0.5909172,0.5754885,0.52575547,0.62522155,0.58656424,0.5253375,0.64779097,0.5954929,0.55015343,0.64083236,0.47610152,0.45616403,0.496039,0.45442778,0.4234738,0.48538175
0.616,0.55753523,0.5009963,0.6140742,0.5532379,0.51622874,0.5902471,0.57507265,0.52521914,0.62492615,0.585798,0.5242462,0.64734983,0.5949004,0.54972166,0.6400792,0.47543928,0.45553476,0.4953438,0.4538438,0.42295006,0.48473755
0.617,0.5575344,0.5014464,0.61362237,0.5528209,0.51603365,0.5896082,0.57490623,0.5249292,0.62488323,0.5851593,0.52351725,0.64680135,0.59406453,0.54931676,0.6388123,0.4750299,0.45551038,0.4945494,0.45327935,0.42285874,0.48369995
0.618,0.5575335,0.5018917,0.61317533,0.5524039,0.515822,0.58898586,0.57473993,0.5246364,0.6248435,0.5845206,0.5227822,0.64625895,0.59322864,0.54886615,0.6375911,0.4746204,0.45546645,0.49377435,0.45271486,0.42273852,0.4826912
0.619,0.5575327,0.5023321,0.61273336,0.55198693,0.5155935,0.58838034,0.5745736,0.5243406,0.6248065,0.5838819,0.5220412,0.6457226,0.5923927,0.54836863,0.63641673,0.4742109,0.45540196,0.49301982,0.45215034,0.42258814,0.48171255
0.62,0.55753183,0.5027673,0.61229634,0.55156994,0.515348,0.58779186,0.5744072,0.5240419,0.62477255,0.58324313,0.52129406,0.6451922,0.5915568,0.54782313,0.63529044,0.4738015,0.45531583,0.49228716,0.4515859,0.42240632,0.48076546
0.621,0.55753106,0.5031975,0.6118646,0.5511529,0.5150851,0.58722067,0.5742408,0.5237402,0.62474144,0.58260435,0.520541,0.6446677,0.5907209,0.54722863,0.63421315,0.47339207,0.45520678,0.49157736,0.4510214,0.42219177,0.47985104
0.622,0.55753016,0.5036223,0.61143804,0.55073595,0.5148047,0.5866672,0.5740745,0.5234357,0.6247133,0.58196574,0.5197821,0.64414936,0.589885,0.5465844,0.63318557,0.47298262,0.45507365,0.49089158,0.45045695,0.42194334,0.47897056
0.623,0.55752933,0.5040417,0.611017,0.5503189,0.5145065,0.5861313,0.5739081,0.5231283,0.6246879,0.58132696,0.5190172,0.6436367,0.5890491,0.54588974,0.63220847,0.47257316,0.45491537,0.49023095,0.4498924,0.42165977,0.47812504
0.624,0.55752856,0.5044555,0.6106016,0.54990184,0.5141904,0.5856133,0.5737417,0.522818,0.6246653,0.58068824,0.5182465,0.64313,0.5882132,0.5451441,0.6312823,0.47216374,0.45473087,0.4895966,0.44932795,0.42134017,0.47731572
0.625,0.5575278,0.50486374,0.6101918,0.5494849,0.5138563,0.5851135,0.5735753,0.522505,0.62464565,0.5800495,0.51746994,0.6426291,0.5873773,0.54434717,0.63040745,0.47175428,0.45451906,0.4889895,0.4487635,0.4209835,0.4765435
0.626,0.5575268,0.5052659,0.60978776,0.5490679,0.5135039,0.5846319,0.573409,0.5221892,0.62462884,0.5794108,0.5166876,0.642134,0.5865414,0.5434989,0.62958395,0.47134483,0.454279,0.48841065,0.448199,0.4205889,0.4758091
0.627,0.55752605,0.50566226,0.60938984,0.5486509,0.5131333,0.58416855,0.5732427,0.52187073,0.6246147,0.578772,0.5158994,0.6416446,0.5857055,0.5425992,0.62881184,0.4709354,0.4540099,0.48786092,0.44763455,0.42015573,0.47511336
0.628,0.55752516,0.5060525,0.6089978,0.54823387,0.5127442,0.58372355,0.57307625,0.5215493,0.6246032,0.5781332,0.51510555,0.6411609,0.5848696,0.5416484,0.62809086,0.47052595,0.45371097,0.48734093,0.44707,0.41968334,0.47445667
0.629,0.5575243,0.50643647,0.6086122,0.5478169,0.51233673,0.583297,0.57290995,0.52122533,0.62459457,0.5774945,0.51430607,0.64068294,0.5840337,0.54064685,0.6274206,0.4701165,0.45338163,0.48685136,0.4465055,0.4191714,0.47383958
0.63,0.5575235,0.50681406,0.6082329,0.5473998,0.51191074,0.5828889,0.5727436,0.52089864,0.62458855,0.57685584,0.51350105,0.6402106,0.58319783,0.5395952,0.6268005,0.46970707,0.45302147,0.48639268,0.4459411,0.4186198,0.47326237
0.631,0.5573182,0.5069898,0.60764664,0.5469986,0.51161116,0.5823861,0.572539,0.5206699,0.62440807,0.5761425,0.5127667,0.63951826,0.5824422,0.53868645,0.626198,0.4692917,0.45273572,0.48584765,0.44545344,0.41822106,0.4726858
0.632,0.55643123,0.5064924,0.6063701,0.54664993,0.511763,0.5815369,0.5722068,0.5207657,0.62364787,0.5751801,0.51226735,0.6380929,0.5819542,0.5383845,0.62552387,0.4688566,0.4527523,0.4849609,0.44522175,0.4184465,0.471997
0.633,0.5555443,0.5059632,0.6051254,0.5463011,0.51187456,0.5807277,0.5718748,0.5208453,0.6229043,0.5742179,0.5117396,0.6366962,0.58146626,0.538057,0.6248755,0.46842152,0.4527038,0.48413923,0.4449901,0.41866678,0.47131342
0.634,0.55465734,0.5054014,0.6039133,0.5459524,0.5119445,0.5799603,0.5715426,0.52090794,0.6221773,0.5732556,0.51118255,0.63532865,0.58097816,0.5377036,0.62425274,0.46798643,0.45258543,0.48338744,0.44475847,0.4188816,0.47063535
0.635,0.55377036,0.5048064,0.6027343,0.5456037,0.5119712,0.5792362,0.57121056,0.52095354,0.6214676,0.57229346,0.51059586,0.63399106,0.5804903,0.53732425,0.62365633,0.46755135,0.4523928,0.4827099,0.44452682,0.41909063,0.469963
0.636,0.55288345,0.5041777,0.6015892,0.545255,0.5119532,0.57855684,0.57087845,0.5209815,0.6207754,0.5713311,0.50997865,0.6326835,0.58000225,0.5369185,0.623086,0.46711624,0.4521222,0.48211026,0.4442952,0.4192936,0.46929678
0.637,0.5519965,0.5035147,0.60047835,0.5449062,0.511889,0.5779234,0.5705463,0.5209915,0.62010115,0.5703688,0.50933075,0.6314069,0.5795142,0.53648627,0.62254214,0.46668112,0.4517712,0.48159105,0.4440635,0.4194902,0.46863684
0.638,0.55110955,0.5028168,0.5994023,0.5445575,0.5117776,0.57733744,0.5702143,0.5209832,0.6194453,0.56940657,0.50865144,0.6301617,0.5790262,0.53602755,0.6220249,0.466246,0.45133838,0.48115364,0.44383195,0.41968012,0.46798378
0.639,0.55022264,0.5020838,0.5983615,0.54420877,0.51161784,0.5767997,0.56988215,0.5209562,0.6188081,0.5684443,0.5079404,0.6289482,0.57853824,0.53554225,0.6215342,0.46581098,0.45082378,0.48079818,0.4436003,0.41986287,0.46733773
0.64,0.5493357,0.5013152,0.59735626,0.54386,0.5114089,0.5763111,0.56955004,0.52091014,0.61818993,0.567482,0.5071972,0.6277668,0.5780503,0.53503036,0.62107027,0.46537584,0.45022848,0.4805232,0.44336864,0.42003816,0.46669912
0.641,0.5484488,0.5005108,0.5963868,0.5435113,0.5111502,0.57587236,0.569218,0.5208448,0.61759114,0.5665198,0.50642157,0.626618,0.5775622,0.5344918,0.62063265,0.4649407,0.44955516,0.48032624,0.443137,0.4202056,0.4660684
0.642,0.54756176,0.49967036,0.5954532,0.5431625,0.51084125,0.5754838,0.5688858,0.5207596,0.617012,0.5655575,0.5056131,0.6255019,0.57707417,0.5339268,0.62022156,0.46450567,0.44880742,0.48020393,0.44290537,0.4203648,0.46544594
0.643,0.54667485,0.49879387,0.59455585,0.5428137,0.5104819,0.57514554,0.5685538,0.52065456,0.61645305,0.5645952,0.50477153,0.6244189,0.5765863,0.5333357,0.6198369,0.46407053,0.44798943,0.48015162,0.4426737,0.42051524,0.4648322
0.644,0.5457879,0.49788123,0.5936945,0.54246503,0.5100723,0.5748578,0.5682217,0.5205291,0.6159143,0.56363297,0.5038967,0.6233692,0.5760982,0.5327181,0.6194783,0.46363544,0.44710624,0.48016465,0.44244206,0.4206565,0.46422762
0.645,0.54490095,0.49693257,0.59286934,0.5421163,0.50961256,0.57462,0.5678895,0.520383,0.615396,0.5626707,0.5029885,0.6223529,0.5756103,0.5320749,0.61914563,0.46320036,0.44616288,0.48023784,0.4422104,0.42078808,0.46363273
0.646,0.544014,0.4959479,0.59208006,0.54176754,0.5091033,0.5744318,0.56755745,0.5202163,0.6148986,0.5617084,0.5020468,0.62136996,0.5751222,0.53140587,0.6188385,0.46276528,0.4451646,0.48036596,0.44197878,0.42090958,0.46304798
0.647,0.5437439,0.49568492,0.5918029,0.54097635,0.50848794,0.57346475,0.56727874,0.52037275,0.61418474,0.5614245,0.5018186,0.6210304,0.5752228,0.53145796,0.6189876,0.4621041,0.444135,0.4800732,0.44147533,0.42050666,0.462444
0.648,0.5435861,0.49554855,0.5916236,0.54010475,0.50782514,0.57238436,0.56700975,0.5205861,0.6134334,0.5612641,0.50172085,0.62080735,0.57543045,0.5316426,0.6192183,0.46140182,0.44301516,0.47978848,0.44092247,0.41998866,0.46185628
0.649,0.54342824,0.495403,0.5914535,0.53923315,0.50712544,0.57134086,0.56674075,0.52079475,0.61268675,0.5611036,0.5016199,0.6205873,0.57563806,0.5318259,0.6194502,0.46069962,0.44180417,0.47959507,0.44036967,0.41944808,0.46129125
0.65,0.54327035,0.49524814,0.59129256,0.53836155,0.50638825,0.57033485,0.5664718,0.5209987,0.6119449,0.56094307,0.5015157,0.62037045,0.5758458,0.53200793,0.6196836,0.4599974,0.44050902,0.47948575,0.4398168,0.41888472,0.46074888
0.651,0.5431125,0.49508417,0.59114087,0.5374899,0.50561315,0.56936663,0.56620276,0.5211977,0.61120784,0.5607826,0.5014084,0.6201568,0.5760534,0.53218853,0.6199182,0.45929506,0.4391371,0.47945303,0.43926388,0.4182987,0.46022907
0.652,0.54295474,0.4949111,0.5909984,0.5366183,0.5047998,0.5684368,0.5659339,0.5213917,0.6104761,0.560622,0.5012977,0.61994624,0.576261,0.53236777,0.6201542,0.45859277,0.43769592,0.47948962,0.43871105,0.41769016,0.45973194
0.653,0.5427969,0.49472877,0.5908651,0.53574663,0.50394785,0.5675454,0.5656649,0.52158034,0.60974944,0.5604616,0.50118405,0.6197391,0.5764686,0.5325457,0.6203915,0.45789057,0.4361926,0.47958854,0.43815818,0.41705927,0.4592571
0.654,0.542639,0.4945372,0.5907408,0.53487504,0.5030575,0.5666926,0.5653959,0.52176356,0.6090282,0.560301,0.50106704,0.61953497,0.5766762,0.5327223,0.6206301,0.45718828,0.4346336,0.47974294,0.43760532,0.4164062,0.45880443
0.655,0.5424812,0.49433658,0.59062576,0.53400344,0.5021286,0.5658783,0.5651269,0.5219412,0.6083126,0.56014055,0.5009469,0.6193342,0.57688385,0.53289765,0.62087005,0.45648602,0.43302512,0.4799469,0.43705246,0.41573137,0.45837355
0.656,0.54232335,0.4941268,0.5905199,0.5331317,0.5011613,0.56510216,0.56485796,0.52211314,0.6076028,0.5599801,0.50082356,0.61913663,0.5770916,0.5330717,0.62111145,0.45578372,0.43137258,0.48019487,0.43649963,0.4150351,0.45796415
0.657,0.5421655,0.49390796,0.5904231,0.5322602,0.5001562,0.56436414,0.56458896,0.52227914,0.6068988,0.55981946,0.5006968,0.61894214,0.57729924,0.53324443,0.62135404,0.45508146,0.42968106,0.48048186,0.43594676,0.41431782,0.4575757
0.658,0.5420077,0.49368006,0.5903353,0.5313885,0.49911356,0.5636635,0.56431997,0.52243894,0.606201,0.559659,0.50056696,0.61875105,0.5775068,0.5334157,0.6215979,0.45437923,0.42795488,0.48080358,0.4353939,0.41357997,0.45720783
0.659,0.5418499,0.4934432,0.59025663,0.5305169,0.4980341,0.5629997,0.5640509,0.5225924,0.6055094,0.55949855,0.50043386,0.61856323,0.5777145,0.5335858,0.6218432,0.45367697,0.4261979,0.48115605,0.43484104,0.41282213,0.45685995
0.66,0.541692,0.4931972,0.59018683,0.5296452,0.49691832,0.5623721,0.563782,0.5227395,0.6048244,0.55933803,0.5002975,0.6183786,0.5779221,0.5337545,0.6220897,0.45297468,0.4244134,0.48153594,0.43428817,0.4120448,0.45653155
0.661,0.5415342,0.4929424,0.590126,0.5287736,0.4957673,0.5617799,0.56351304,0.52287984,0.60414624,0.5591775,0.5001579,0.61819714,0.5781297,0.5339219,0.6223375,0.45227247,0.4226047,0.48194024,0.4337353,0.41124856,0.45622206
0.662,0.5408808,0.492352,0.5894096,0.52807766,0.49497277,0.56118256,0.56333405,0.5230468,0.6036213,0.55862427,0.499991,0.61725754,0.5779967,0.5336536,0.6223397,0.45153946,0.42170927,0.48136964,0.43290228,0.4109436,0.45486096
0.663,0.53964925,0.49134797,0.5879505,0.5275866,0.49460894,0.5605642,0.56326014,0.52324677,0.6032735,0.55761266,0.49977815,0.61544716,0.57746613,0.532855,0.6220773,0.45077085,0.42184356,0.47969815,0.43174234,0.41116098,0.4523237
0.664,0.5384178,0.49030226,0.58653337,0.52709556,0.49422276,0.55996835,0.5631861,0.5234405,0.60293174,0.55660117,0.49954152,0.6136608,0.5769356,0.5320251,0.6218461,0.4500022,0.42189524,0.47810915,0.4305824,0.41127035,0.44989446
0.665,0.53718615,0.48921415,0.58515817,0.5266044,0.49381387,0.55939496,0.56311214,0.5236281,0.60259616,0.5555896,0.49928,0.61189926,0.57640505,0.5311646,0.6216455,0.44923353,0.4218569,0.47661015,0.4294224,0.41124907,0.44759575
0.666,0.5359546,0.4880835,0.5838257,0.52611333,0.49338228,0.5588444,0.5630381,0.5238094,0.60226685,0.55457807,0.49899253,0.6101636,0.57587457,0.53027415,0.621475,0.44846487,0.42172113,0.4752086,0.42826244,0.4110711,0.4454538
0.667,0.53472304,0.48691,0.5825361,0.52562225,0.4929278,0.5583167,0.5629642,0.52398425,0.60194415,0.5535666,0.4986782,0.60845494,0.5753439,0.52935433,0.6213335,0.44769627,0.42148095,0.47391158,0.4271025,0.41070834,0.44349667
0.668,0.53349155,0.48569348,0.5812896,0.52513117,0.4924503,0.55781204,0.5628902,0.5241525,0.6016278,0.5525551,0.49833593,0.6067743,0.5748134,0.5284062,0.62122065,0.4469276,0.42112985,0.47272536,0.42594254,0.41013277,0.4417523
0.669,0.53225994,0.4844338,0.58008605,0.5246401,0.49194983,0.5573303,0.5628162,0.5243141,0.6013183,0.5515435,0.49796453,0.6051224,0.5742829,0.52743024,0.62113553,0.44615895,0.42066246,0.47165543,0.42478254,0.4093202,0.44024488
0.67,0.53102845,0.4831312,0.57892567,0.52414906,0.49142644,0.5568717,0.56274223,0.5244689,0.60101557,0.550532,0.49756318,0.6035008,0.57375234,0.52642727,0.6210774,0.44539028,0.42007455,0.47070602,0.42362264,0.40825468,0.4389906
0.671,0.5297969,0.48178577,0.577808,0.5236579,0.49088,0.5564358,0.56266826,0.5246167,0.6007198,0.5495205,0.49713075,0.60191023,0.5732218,0.5253982,0.6210454,0.44462162,0.41936356,0.4698797,0.42246264,0.40693143,0.43799385
0.672,0.5285654,0.48039788,0.57673293,0.5231669,0.49031088,0.5560229,0.5625943,0.5247575,0.6004311,0.5485089,0.49666598,0.60035175,0.57269126,0.5243437,0.6210388,0.44385296,0.4185287,0.46917722,0.42130274,0.40535852,0.43724695
0.673,0.5273339,0.47896785,0.5757,0.5226758,0.48971906,0.55563253,0.5625203,0.52489114,0.6001495,0.5474975,0.49616832,0.5988267,0.5721607,0.5232647,0.62105674,0.44308433,0.41757092,0.46859774,0.42014277,0.4035545,0.43673104
0.674,0.5261023,0.47749615,0.57470846,0.52218467,0.48910478,0.5552646,0.5624463,0.52501744,0.59987515,0.54648584,0.4956362,0.59733546,0.5716302,0.52216196,0.6210984,0.44231564,0.41649282,0.46813846,0.4189828,0.4015449,0.4364207
0.675,0.52487075,0.47598356,0.57375795,0.5216936,0.48846835,0.5549188,0.5623723,0.52513635,0.5996083,0.5454743,0.49506903,0.59587955,0.5710996,0.52103627,0.6211629,0.441547,0.4152988,0.46779522,0.41782284,0.3993582,0.43628746
0.676,0.52363926,0.47443074,0.5728478,0.52120256,0.4878101,0.55459505,0.56229836,0.5252477,0.599349,0.5444628,0.4944658,0.59445983,0.5705691,0.5198886,0.6212496,0.44077832,0.41399425,0.46756238,0.4166629,0.39702213,0.43630368
0.677,0.52247655,0.47292542,0.5720277,0.52064556,0.48706025,0.55423087,0.56219923,0.52532595,0.5990725,0.54343003,0.4938191,0.59304094,0.5700705,0.51880926,0.62133175,0.4400266,0.41267532,0.4673779,0.41553336,0.39475065,0.43631607
0.678,0.5221403,0.4724452,0.57183546,0.51929706,0.48542306,0.55317104,0.5617986,0.5250893,0.5985078,0.5421423,0.49306855,0.59121597,0.56995505,0.51879317,0.62111694,0.43947753,0.41237998,0.4665751,0.41476843,0.39466256,0.4348743
0.679,0.5218041,0.47196138,0.5716468,0.51794857,0.48371753,0.55217963,0.56139785,0.5248403,0.5979554,0.5408545,0.49230003,0.589409,0.5698396,0.51877064,0.62090856,0.43892848,0.41207597,0.465781,0.4140035,0.3945099,0.43349707
0.68,0.52146786,0.47147405,0.5714617,0.5166,0.48194575,0.5512543,0.56099725,0.5245789,0.59741557,0.5395667,0.49151292,0.5876205,0.5697242,0.5187417,0.6207067,0.43837947,0.41176304,0.4649959,0.41323864,0.3942865,0.43219078
0.681,0.5211317,0.47098333,0.57128006,0.5152515,0.4801103,0.55039275,0.56059647,0.52430475,0.5968882,0.538279,0.49070677,0.5858512,0.5696088,0.5187063,0.6205113,0.43783045,0.41144088,0.46422002,0.41247368,0.3939859,0.43096146
0.682,0.5207954,0.47048903,0.5711018,0.5139031,0.47821364,0.5495925,0.5601958,0.52401793,0.5963737,0.53699136,0.48988098,0.58410174,0.5694934,0.51866436,0.62032247,0.43728146,0.41110933,0.4634536,0.41170883,0.39360243,0.42981523
0.683,0.5204592,0.46999136,0.570927,0.5125545,0.47625846,0.5488506,0.5597951,0.52371824,0.5958719,0.5357035,0.48903465,0.5823723,0.5693779,0.51861566,0.62014014,0.4367324,0.41076806,0.46269676,0.41094387,0.3931305,0.42875722
0.684,0.52012295,0.46949032,0.5707556,0.5112061,0.47424787,0.5481643,0.55939436,0.52340555,0.59538317,0.5344157,0.48816752,0.5806639,0.56926244,0.51856047,0.6199644,0.43618336,0.41041687,0.46194986,0.41017896,0.3925659,0.427792
0.685,0.51978666,0.46898586,0.57058746,0.5098576,0.47218463,0.5475306,0.5589937,0.5230799,0.5949075,0.533128,0.48727903,0.578977,0.569147,0.5184987,0.61979526,0.4356344,0.41005564,0.46121317,0.40941408,0.39190543,0.42692274
0.686,0.5194505,0.46847823,0.57042277,0.50850904,0.47007164,0.54694647,0.55859303,0.522741,0.59444505,0.53184026,0.48636842,0.5773121,0.5690316,0.51843035,0.61963284,0.43508536,0.4096839,0.4604868,0.40864915,0.39114726,0.42615104
0.687,0.51911426,0.46796724,0.5702613,0.5071606,0.46791202,0.5464092,0.5581923,0.5223889,0.59399575,0.5305525,0.48543525,0.57566977,0.5689162,0.5183553,0.6194771,0.43453634,0.4093017,0.45977098,0.40788427,0.3902914,0.42547715
0.688,0.5187781,0.46745306,0.5701031,0.50581205,0.46570826,0.54591584,0.5577916,0.5220235,0.5935597,0.5292647,0.48447895,0.5740504,0.56880075,0.51827353,0.61932796,0.43398726,0.40890858,0.45906594,0.40711933,0.38933924,0.42489943
0.689,0.51844186,0.46693558,0.56994814,0.50446355,0.46346346,0.5454637,0.5573909,0.52164483,0.593137,0.52797693,0.48349902,0.57245487,0.5686853,0.5181851,0.6191855,0.43343827,0.40850458,0.45837197,0.4063544,0.38829383,0.42441496
0.69,0.51810557,0.4664149,0.56979626,0.5031151,0.46118015,0.5450501,0.5569902,0.5212528,0.5927276,0.52668923,0.48249504,0.57088345,0.5685699,0.51809,0.6190498,0.43288925,0.40808937,0.45768914,0.40558955,0.3871595,0.4240196
0.691,0.5177694,0.46589115,0.5696476,0.5017666,0.45886078,0.5446725,0.5565895,0.52084744,0.5923315,0.5254014,0.48146632,0.5693365,0.5684545,0.51798826,0.61892074,0.43234026,0.4076628,0.45701772,0.4048246,0.38594133,0.4237079
0.692,0.5174331,0.4653642,0.569502,0.5004181,0.45650777,0.5443285,0.5561888,0.5204288,0.59194887,0.5241138,0.48041278,0.56781477,0.5683391,0.5178798,0.61879843,0.4317912,0.40722463,0.45635775,0.40405974,0.38464528,0.4234742
0.693,0.517232,0.4651067,0.5693573,0.499863,0.45559126,0.54413474,0.5557626,0.5199853,0.59153986,0.5231085,0.47924387,0.5669731,0.5679899,0.5176504,0.61832935,0.43100637,0.4071195,0.45489323,0.40381247,0.3842704,0.42335454
0.694,0.5170909,0.46496642,0.5692154,0.4996605,0.45531473,0.5440062,0.555325,0.5195148,0.59113514,0.5222288,0.4780015,0.5664561,0.56753665,0.51735353,0.61771977,0.43011677,0.4071358,0.45309773,0.4037953,0.38431817,0.42327243
0.695,0.5169498,0.464822,0.56907755,0.4994581,0.4550291,0.54388714,0.5548874,0.5190207,0.59075415,0.5213492,0.47672498,0.5659734,0.5670836,0.5170381,0.6171291,0.42922723,0.4071129,0.45134157,0.40377817,0.38435635,0.42319998
0.696,0.5168086,0.46467352,0.56894374,0.4992556,0.45473412,0.54377705,0.5544498,0.5185031,0.59039646,0.5204695,0.475415,0.565524,0.5666305,0.5167037,0.61655724,0.4283376,0.40704584,0.44962937,0.403761,0.3843848,0.4231372
0.697,0.5166675,0.46452102,0.5688139,0.49905312,0.45443007,0.5436762,0.55401224,0.5179623,0.5900622,0.5195898,0.47407258,0.565107,0.5661773,0.5163503,0.6160043,0.42744794,0.4069294,0.4479665,0.4037438,0.38440347,0.42308414
0.698,0.51652646,0.4643646,0.56868833,0.49885067,0.45411697,0.5435844,0.55357456,0.5173982,0.58975095,0.5187101,0.47269875,0.5647214,0.56572413,0.51597774,0.6154705,0.42655838,0.40675783,0.44635892,0.40372664,0.38441235,0.42304093
0.699,0.5163853,0.46420395,0.5685667,0.49864823,0.45379484,0.5435016,0.55313706,0.51681143,0.5894627,0.51783043,0.47129452,0.56436634,0.56527096,0.515586,0.6149559,0.42566875,0.40652484,0.44481266,0.40370944,0.38441133,0.42300755
0.7,0.5162442,0.46403933,0.568449,0.49844572,0.45346376,0.54342765,0.55269945,0.516202,0.5891969,0.51695085,0.46986097,0.5640407,0.56481785,0.515175,0.6144607,0.4247792,0.40622404,0.44333437,0.4036923,0.3844005,0.42298412
0.701,0.5161031,0.4638707,0.5683355,0.49824327,0.4531239,0.5433627,0.5522619,0.5155703,0.5889535,0.5160711,0.46839884,0.56374335,0.5643646,0.5147445,0.6139847,0.42388958,0.40584862,0.44193053,0.40367514,0.3843797,0.42297056
0.702,0.515962,0.46369803,0.568226,0.49804083,0.45277524,0.5433064,0.5518243,0.51491666,0.5887319,0.5151914,0.46690938,0.5634734,0.56391156,0.5142949,0.6135282,0.42299998,0.4053922,0.44060776,0.40365794,0.38434902,0.42296687
0.703,0.5158209,0.46352136,0.5681205,0.49783838,0.45241788,0.5432589,0.5513866,0.5142414,0.5885318,0.51431173,0.46539366,0.5632298,0.5634583,0.5138257,0.61309093,0.42211035,0.40484852,0.43937218,0.40364075,0.38430846,0.42297304
0.704,0.5156798,0.46334064,0.5680189,0.4976359,0.4520519,0.54321986,0.55094904,0.51354516,0.5883529,0.5134321,0.46385264,0.5630115,0.5630052,0.5133373,0.6126731,0.42122075,0.4042124,0.4382291,0.4036236,0.3842581,0.42298913
0.705,0.51553875,0.46315598,0.5679215,0.49743345,0.45167747,0.54318947,0.5505115,0.51282823,0.5881947,0.51255244,0.46228728,0.5628176,0.56255215,0.51282966,0.61227465,0.42033118,0.4034796,0.43718275,0.4036064,0.38419792,0.4230149
0.706,0.5153976,0.46296725,0.56782794,0.49723095,0.45129457,0.54316735,0.55007386,0.51209104,0.5880567,0.51167274,0.46069852,0.5626469,0.5620989,0.5123026,0.61189526,0.41944158,0.40264744,0.43623573,0.4035893,0.3841281,0.42305052
0.707,0.51525646,0.46277454,0.5677384,0.4970285,0.45090336,0.54315364,0.54963624,0.511334,0.5879385,0.51079303,0.45908734,0.5624987,0.56164575,0.5117564,0.6115351,0.41855192,0.4017148,0.43538904,0.4035721,0.38404855,0.42309567
0.708,0.5150235,0.46249896,0.5675481,0.4968988,0.4506691,0.5431285,0.54894394,0.5103176,0.58757025,0.50992286,0.457556,0.5622897,0.56114984,0.5111987,0.611101,0.41790488,0.40103123,0.43477854,0.40331465,0.38382626,0.42280304
0.709,0.5145839,0.46203825,0.5671295,0.49693277,0.45080227,0.5430633,0.54767865,0.5087116,0.5866457,0.5090741,0.45622948,0.56191874,0.5605576,0.51063657,0.61047864,0.4178037,0.40109706,0.43451035,0.4025165,0.3832902,0.42174283
0.71,0.51414424,0.46156836,0.5667201,0.49696672,0.45093355,0.5429999,0.5464132,0.5070414,0.585785,0.50822526,0.4548794,0.5615711,0.5599654,0.51005185,0.6098789,0.41770256,0.40116134,0.43424377,0.40171835,0.38273722,0.42069948
0.711,0.5137046,0.46108925,0.56631994,0.4970007,0.45106298,0.5429384,0.5451477,0.5053091,0.5849863,0.5073765,0.45350653,0.56124645,0.5593731,0.5094446,0.60930157,0.41760132,0.40122396,0.43397868,0.40092018,0.38216665,0.4196737
0.712,0.51326495,0.46060103,0.5659289,0.49703467,0.4511905,0.5428788,0.5438823,0.50351703,0.5842476,0.50652766,0.45211142,0.5609439,0.55878085,0.5088149,0.6087468,0.41750014,0.40128493,0.43371534,0.40012205,0.38157794,0.41866615
0.713,0.51282537,0.46010366,0.56554705,0.4970686,0.45131612,0.5428211,0.54261696,0.5016674,0.58356655,0.5056789,0.4506949,0.5606629,0.5581886,0.5081627,0.60821456,0.41739896,0.4013442,0.4334537,0.39932388,0.38097036,0.4176774
0.714,0.51238567,0.4595971,0.5651742,0.4971026,0.45143983,0.5427654,0.54135156,0.49976248,0.58294064,0.5048301,0.4492575,0.56040275,0.5575963,0.5074881,0.6077046,0.41729772,0.40140167,0.43319377,0.39852577,0.38034344,0.4167081
0.715,0.511946,0.4590815,0.5648105,0.49713653,0.45156157,0.5427115,0.54008615,0.49780494,0.58236736,0.50398135,0.4477999,0.56016284,0.5570042,0.50679135,0.6072171,0.41719654,0.40145734,0.43293574,0.3977276,0.37969646,0.41575876
0.716,0.5115064,0.45855686,0.56445587,0.4971705,0.45168144,0.5426596,0.53882074,0.49579722,0.5818443,0.5031325,0.44632262,0.5599424,0.55641186,0.5060723,0.60675144,0.41709533,0.40151113,0.43267953,0.3969294,0.37902898,0.41482985
0.717,0.51106673,0.45802322,0.5641102,0.49720457,0.45179942,0.54260975,0.5375554,0.49374205,0.58136874,0.50228375,0.44482654,0.55974096,0.55581963,0.50533134,0.6063079,0.41699418,0.40156305,0.43242532,0.39613128,0.37834063,0.41392192
0.718,0.5106271,0.45748064,0.5637735,0.4972385,0.45191532,0.54256165,0.53628993,0.49164167,0.58093816,0.50143486,0.44331208,0.5595577,0.5552274,0.50456864,0.60588616,0.41689298,0.40161294,0.432173,0.39533314,0.37763095,0.41303533
0.719,0.51018745,0.45692918,0.56344575,0.49727237,0.45202917,0.5425156,0.5350245,0.48949882,0.58055025,0.5005861,0.44178006,0.5593921,0.55463517,0.5037844,0.6054859,0.41679177,0.40166074,0.4319228,0.394535,0.37689963,0.41217038
0.72,0.5097478,0.45636883,0.56312674,0.4973064,0.45214123,0.5424716,0.53375906,0.48731565,0.58020246,0.49973726,0.4402309,0.5592436,0.5540428,0.5029788,0.60510683,0.4166906,0.4017065,0.4316747,0.39373684,0.3761464,0.41132727
0.721,0.5093082,0.4557998,0.5628166,0.4973404,0.45225126,0.54242957,0.5324937,0.48509488,0.5798926,0.49888837,0.43866527,0.5591115,0.5534506,0.5021522,0.60474896,0.4165894,0.40175003,0.4314288,0.39293867,0.37537113,0.41050622
0.722,0.5088686,0.45522198,0.5625152,0.4973744,0.45235926,0.5423895,0.5312283,0.48283842,0.5796182,0.4980396,0.43708387,0.5589953,0.55285835,0.50130486,0.60441184,0.41648823,0.40179136,0.4311851,0.39214054,0.3745737,0.40970737
0.723,0.50842893,0.4546355,0.56222236,0.49740833,0.4524652,0.5423514,0.5299629,0.48054853,0.57937723,0.4971909,0.43548724,0.5588945,0.5522661,0.5004371,0.60409516,0.416387,0.40183035,0.43094364,0.3913424,0.37375417,0.40893063
0.724,0.5076134,0.4540175,0.5612094,0.49669912,0.45179662,0.54160166,0.52892214,0.47994655,0.5778977,0.49621677,0.4348298,0.5576038,0.55151224,0.4996841,0.6033404,0.41575882,0.4015137,0.43000394,0.39049074,0.3735323,0.4074492
0.725,0.5067665,0.45334408,0.56018895,0.49592808,0.45104292,0.5408132,0.52790004,0.4794752,0.5763249,0.49523222,0.43423873,0.5562257,0.55074483,0.49892738,0.60256225,0.4150867,0.4011384,0.42903498,0.38963455,0.3733214,0.4059477
0.726,0.5059197,0.45261508,0.5592243,0.4951571,0.45026773,0.54004645,0.52687806,0.47899154,0.5747646,0.4942477,0.43363434,0.55486107,0.54997754,0.49815607,0.601799,0.41441455,0.40073085,0.42809826,0.38877842,0.3730642,0.40449265
0.727,0.50507283,0.4518299,0.55831575,0.49438605,0.44947094,0.53930116,0.525856,0.47849506,0.573217,0.49326313,0.4330163,0.55350995,0.54921013,0.49736995,0.6010503,0.41374242,0.4002892,0.42719564,0.38792235,0.3727552,0.4030895
0.728,0.50422597,0.45098847,0.55746347,0.49361503,0.44865263,0.53857744,0.524834,0.47798532,0.57168263,0.4922787,0.4323845,0.5521729,0.5484428,0.49656916,0.6003164,0.41307035,0.3998117,0.426329,0.38706622,0.37238848,0.40174395
0.729,0.5033791,0.45009074,0.55666745,0.49284396,0.44781283,0.53787506,0.523812,0.47746205,0.57016194,0.49129412,0.4317385,0.55084974,0.5476754,0.49575365,0.5995971,0.41239822,0.39929667,0.42549977,0.38621008,0.3719582,0.40046197
0.73,0.50253224,0.44913685,0.55592763,0.49207285,0.44695163,0.5371941,0.52278984,0.47692448,0.5686552,0.49030957,0.43107817,0.549541,0.546908,0.49492356,0.59889245,0.4117261,0.3987428,0.42470938,0.38535392,0.3714585,0.39924935
0.731,0.5016854,0.44812718,0.5552436,0.4913018,0.44606927,0.53653437,0.52176785,0.4763725,0.56716317,0.48932505,0.4304033,0.5482468,0.5461407,0.49407893,0.5982024,0.411054,0.39814904,0.42395893,0.3844978,0.3708839,0.39811167
0.732,0.50083864,0.4470623,0.55461496,0.49053082,0.44516587,0.53589576,0.5207458,0.4758055,0.56568617,0.4883405,0.42971355,0.54696745,0.54537326,0.4932197,0.59752685,0.41038188,0.39751464,0.42324913,0.38364172,0.37022978,0.39705366
0.733,0.49999174,0.4459427,0.5540408,0.4897597,0.4442415,0.53527796,0.5197238,0.475223,0.56422454,0.48735604,0.42900884,0.54570323,0.5446059,0.4923461,0.5968657,0.40970975,0.39683917,0.42258033,0.3827856,0.36949235,0.39607882
0.734,0.49914488,0.44476926,0.5535205,0.4889886,0.44329643,0.5346808,0.51870173,0.4746246,0.56277883,0.4863714,0.42828873,0.54445404,0.5438385,0.4914581,0.59621894,0.4090376,0.39612272,0.42195246,0.38192943,0.36866945,0.3951894
0.735,0.49829802,0.44354302,0.553053,0.48821762,0.44233105,0.5341042,0.5176797,0.47400978,0.5613496,0.48538685,0.42755324,0.54322046,0.54307115,0.49055588,0.5955864,0.4083655,0.39536577,0.4213652,0.3810733,0.36776048,0.3943861
0.736,0.49745116,0.44226503,0.5526373,0.48744658,0.44134542,0.53354776,0.5166576,0.47337806,0.5599371,0.4844024,0.42680216,0.5420026,0.5423038,0.48963955,0.594968,0.40769336,0.39456904,0.42081767,0.38021716,0.3667664,0.39366794
0.737,0.49660432,0.4409365,0.55227214,0.4866756,0.44033992,0.53301126,0.5156356,0.47272912,0.55854213,0.48341784,0.42603514,0.5408005,0.54153645,0.4887092,0.5943637,0.40702128,0.3937337,0.42030886,0.37936103,0.3656898,0.39303225
0.738,0.49575752,0.43955877,0.55195624,0.48590454,0.4393148,0.5324943,0.51461357,0.47206235,0.5571648,0.48243338,0.42525217,0.53961456,0.5407691,0.48776498,0.59377325,0.40634915,0.3928611,0.4198372,0.37850496,0.36453468,0.39247525
0.739,0.4949003,0.43887848,0.5509221,0.4853312,0.4386196,0.5320428,0.51378495,0.47180972,0.5557602,0.48159587,0.4244957,0.53869605,0.5402268,0.48731288,0.5931407,0.4057425,0.39242977,0.41905522,0.37778085,0.36374438,0.39181733
0.74,0.49403423,0.43882278,0.5492457,0.4849276,0.43821475,0.5316404,0.513122,0.47190726,0.5543368,0.4808846,0.4237592,0.53801006,0.5398775,0.48728964,0.5924653,0.40519202,0.39237553,0.4180085,0.37717,0.36328375,0.39105624
0.741,0.49316815,0.43876234,0.547574,0.48452398,0.43780357,0.5312444,0.5124591,0.471983,0.5529352,0.48017332,0.42300564,0.537341,0.53952813,0.48726425,0.59179205,0.4046415,0.3922872,0.41699582,0.37655923,0.36278316,0.3903353
0.742,0.49230215,0.43869707,0.54590726,0.4841203,0.43738598,0.53085464,0.51179624,0.47203577,0.5515567,0.47946203,0.42223504,0.536689,0.5391787,0.4872365,0.59112096,0.40409103,0.39216092,0.41602114,0.37594834,0.36224145,0.38965523
0.743,0.49143606,0.43862656,0.5442456,0.4837167,0.43696216,0.53047127,0.51113343,0.47206432,0.55020255,0.47875077,0.42144758,0.53605396,0.53882945,0.48720664,0.59045225,0.40354052,0.39199242,0.41508862,0.37533754,0.36165816,0.38901693
0.744,0.49056995,0.4385507,0.5425892,0.48331302,0.43653193,0.5300941,0.51047045,0.47206715,0.5488737,0.4780394,0.4206431,0.53543574,0.53848004,0.48717436,0.58978575,0.40298998,0.39177743,0.41420254,0.37472665,0.3610329,0.3884204
0.745,0.48970392,0.43846926,0.5409386,0.4829094,0.43609548,0.52972335,0.5098075,0.47204304,0.547572,0.47732815,0.41982195,0.5348343,0.53813064,0.4871397,0.5891216,0.40243953,0.39151174,0.41336733,0.37411582,0.36036596,0.3878657
0.746,0.48883784,0.43838185,0.5392938,0.48250574,0.43565267,0.5293588,0.50914466,0.47199064,0.5462987,0.4766168,0.418984,0.5342496,0.53778136,0.48710272,0.58845997,0.401889,0.3911911,0.4125869,0.37350503,0.3596578,0.38735226
0.747,0.48797178,0.43828833,0.53765523,0.48210213,0.43520364,0.5290006,0.50848174,0.47190845,0.54505503,0.47590554,0.41812956,0.5336815,0.53743196,0.48706323,0.5878007,0.40133855,0.39081213,0.41186497,0.37289417,0.3589092,0.38687915
0.748,0.4871057,0.43818837,0.536023,0.48169845,0.43474832,0.5286486,0.5078189,0.47179514,0.5438426,0.47519425,0.41725856,0.53312993,0.5370826,0.4870213,0.58714396,0.40078798,0.39037174,0.41120422,0.37228334,0.3581214,0.38644528
0.749,0.48623964,0.4380816,0.53439766,0.48129484,0.4342868,0.5283029,0.50715595,0.47164908,0.5426628,0.4744829,0.41637126,0.53259456,0.53673327,0.4869768,0.58648974,0.40023747,0.38986814,0.4106068,0.37167248,0.3572958,0.38604915
0.75,0.48537362,0.43796778,0.53277946,0.48089117,0.433819,0.52796334,0.5064931,0.471469,0.5415172,0.47377157,0.41546774,0.5320754,0.5363839,0.4869297,0.58583814,0.399687,0.38930044,0.41007355,0.37106165,0.35643417,0.38568914
0.751,0.48450756,0.4378465,0.53116864,0.48048756,0.43334508,0.52763003,0.5058302,0.4712534,0.54040706,0.47306034,0.4145483,0.53157234,0.5360346,0.48688,0.58518916,0.39913654,0.38866898,0.4096041,0.37045085,0.35553828,0.38536343
0.752,0.4836415,0.43771744,0.5295656,0.48008394,0.43286502,0.52730286,0.50516725,0.47100076,0.5393337,0.47234905,0.41361296,0.53108513,0.5356853,0.48682767,0.58454293,0.39858598,0.38797504,0.4091969,0.36984,0.35460997,0.38507003
0.753,0.48277542,0.4375802,0.5279707,0.47968027,0.43237874,0.52698183,0.5045044,0.47071,0.5382987,0.47163767,0.41266182,0.5306135,0.53533584,0.48677245,0.58389926,0.3980355,0.3872213,0.4088497,0.36922914,0.3536513,0.384807
0.754,0.48188174,0.4374918,0.52627164,0.4791015,0.4317701,0.52643293,0.50381154,0.47031093,0.53731215,0.47098267,0.41187954,0.5300858,0.5350261,0.48676643,0.58328575,0.39746845,0.38648215,0.40845475,0.36864913,0.35277078,0.38452747
0.755,0.48083565,0.43767756,0.52399373,0.47755983,0.43047604,0.52464366,0.50295395,0.46948975,0.53641814,0.470637,0.41210186,0.5291721,0.53493375,0.4870412,0.58282626,0.39681044,0.3860701,0.40755078,0.36823887,0.35245243,0.3840253
0.756,0.4797896,0.437794,0.5217852,0.47601816,0.42910606,0.52293026,0.5020964,0.46862197,0.53557086,0.4702913,0.41232115,0.5282614,0.5348414,0.48731062,0.58237225,0.3961524,0.38558295,0.40672186,0.36782855,0.352112,0.3835451
0.757,0.4787435,0.43783516,0.51965183,0.4744764,0.42765927,0.5212935,0.5012389,0.46770757,0.5347702,0.46994558,0.4125374,0.52735376,0.53474915,0.48757458,0.5819237,0.39549443,0.3850171,0.40597177,0.36741823,0.3517492,0.38308725
0.758,0.47769743,0.43779486,0.5176,0.47293472,0.4261354,0.519734,0.5003813,0.46674675,0.53401583,0.46959993,0.41275048,0.5264494,0.5346568,0.48783284,0.5814808,0.3948364,0.38437036,0.40530244,0.36700794,0.35136396,0.38265193
0.759,0.4766514,0.43766686,0.51563597,0.471393,0.42453414,0.51825184,0.4995238,0.46574008,0.5333075,0.46925423,0.4129602,0.5255482,0.53456455,0.48808536,0.5810437,0.3941784,0.38364255,0.40471423,0.36659762,0.350956,0.38223925
0.76,0.47560534,0.4374448,0.5137659,0.46985134,0.42285597,0.5168467,0.49866623,0.464688,0.53264445,0.46890852,0.41316658,0.52465045,0.5344722,0.48833194,0.5806125,0.39352039,0.38283524,0.40420553,0.3661873,0.3505254,0.3818492
0.761,0.4745593,0.43712246,0.51199615,0.4683096,0.4211014,0.51551783,0.49780872,0.46359143,0.53202605,0.46856287,0.41336954,0.5237562,0.5343799,0.4885725,0.58018726,0.39286238,0.3819517,0.40377307,0.36577702,0.35007226,0.38148177
0.762,0.4735132,0.4366939,0.51033247,0.46676785,0.41927147,0.5142642,0.4969511,0.46245104,0.53145117,0.46821716,0.41356888,0.5228654,0.53428763,0.488807,0.57976824,0.3922043,0.3809964,0.40341222,0.3653667,0.3495967,0.3811367
0.763,0.47246715,0.4361538,0.50878054,0.46522617,0.4173677,0.51308465,0.4960936,0.46126822,0.53091896,0.46787152,0.4137646,0.52197844,0.53419524,0.48903504,0.5793554,0.3915463,0.3799751,0.4031175,0.36495638,0.34909904,0.38081372
0.764,0.4714211,0.43549734,0.50734484,0.46368444,0.41539156,0.5119773,0.49523604,0.46004397,0.5304281,0.4675258,0.4139564,0.5210952,0.534103,0.48925677,0.57894915,0.3908883,0.37889367,0.40288293,0.36454612,0.3485797,0.38051254
0.765,0.47037506,0.43472075,0.50602937,0.46214274,0.41334516,0.5109403,0.4943785,0.45877957,0.52997744,0.4671801,0.41414434,0.52021587,0.5340107,0.48947194,0.57854944,0.3902303,0.37775826,0.40270233,0.36413583,0.34803906,0.3802326
0.766,0.469329,0.4338213,0.5048367,0.46060112,0.41123062,0.5099716,0.49352095,0.4574764,0.52956545,0.46683443,0.41432825,0.5193406,0.5339183,0.48968032,0.5781563,0.38957226,0.37657478,0.40256974,0.36372548,0.34747753,0.37997344
0.767,0.4682829,0.4327974,0.5037684,0.45905936,0.40905005,0.50906867,0.49266344,0.45613593,0.52919096,0.46648872,0.41450801,0.51846945,0.53382605,0.48988196,0.5777701,0.38891423,0.3753488,0.40247965,0.36331517,0.3468958,0.37973452
0.768,0.46723685,0.4316489,0.5028248,0.45751762,0.40680617,0.5082291,0.49180582,0.45475948,0.52885216,0.466143,0.41468346,0.51760256,0.5337338,0.49007663,0.57739097,0.38825625,0.37408555,0.40242696,0.3629049,0.34629458,0.37951523
0.769,0.46619076,0.43037686,0.5020047,0.455976,0.40450165,0.50745034,0.49094832,0.4533488,0.5285479,0.4657973,0.4148545,0.51674014,0.5336415,0.49026418,0.57701886,0.38759825,0.3727895,0.402407,0.3624946,0.34567437,0.3793148
0.77,0.46518025,0.4292341,0.5011264,0.45526424,0.40377355,0.50675493,0.4896929,0.4521158,0.52726996,0.4650801,0.41441056,0.51574963,0.532859,0.48928696,0.5764311,0.38711223,0.3721765,0.40204796,0.36203724,0.34508508,0.3789894
0.771,0.46418032,0.42813197,0.5002287,0.45480156,0.40351027,0.50609285,0.48831797,0.4508977,0.52573824,0.46425137,0.41375592,0.5147468,0.5318695,0.487937,0.57580197,0.38667792,0.3717374,0.40161845,0.3615657,0.34449247,0.37863895
0.772,0.4631804,0.42700678,0.499354,0.4543389,0.40322524,0.5054526,0.48694313,0.44962874,0.5242575,0.46342263,0.41307053,0.5137747,0.53088003,0.48656,0.5752001,0.38624358,0.3712569,0.40123028,0.3610942,0.3438822,0.3783062
0.773,0.4621805,0.4258588,0.4985022,0.45387623,0.40291813,0.5048343,0.48556837,0.44830856,0.5228282,0.4625939,0.41235417,0.51283365,0.5298904,0.4851563,0.57462454,0.38580924,0.37073535,0.40088314,0.36062276,0.34325477,0.37799075
0.774,0.46118057,0.42468825,0.4976729,0.45341355,0.40258878,0.5042383,0.4841936,0.44693676,0.52145046,0.46176514,0.41160652,0.5119238,0.528901,0.48372704,0.5740749,0.3853749,0.37017354,0.40057626,0.3601513,0.34261048,0.3776921
0.775,0.4601807,0.42349553,0.49686587,0.4529509,0.4022371,0.50366473,0.48281875,0.4455133,0.5201242,0.46093643,0.41082755,0.51104534,0.5279114,0.48227262,0.5735502,0.38494053,0.36957243,0.40030864,0.35967982,0.34194994,0.3774097
0.776,0.4591807,0.4222808,0.49608064,0.45248827,0.40186286,0.5031137,0.48144382,0.44403842,0.51884925,0.46010768,0.41001707,0.5101983,0.5269219,0.48079398,0.57304984,0.3845062,0.3689333,0.4000791,0.35920832,0.34127352,0.3771431
0.777,0.45818084,0.42104465,0.49531704,0.45202556,0.40146583,0.5025853,0.48006904,0.4425127,0.5176254,0.45927894,0.4091751,0.5093828,0.52593243,0.4792919,0.57257295,0.38407183,0.3682576,0.39988604,0.3587368,0.3405819,0.37689173
0.778,0.45718092,0.41978738,0.49457446,0.45156294,0.4010462,0.5020797,0.47869423,0.44093657,0.5164519,0.4584502,0.40830165,0.50859874,0.5249428,0.47776696,0.57211864,0.3836375,0.36754704,0.39972794,0.35826534,0.33987558,0.3766551
0.779,0.45618105,0.41850948,0.49385262,0.45110023,0.4006036,0.50159687,0.47731945,0.43931094,0.51532793,0.4576215,0.40739685,0.5078462,0.5239534,0.47622022,0.5716865,0.38320315,0.36680332,0.39960298,0.35779387,0.33915514,0.3764326
0.78,0.45518112,0.41721132,0.49315092,0.45063755,0.40013817,0.5011369,0.47594458,0.43763664,0.51425254,0.45679283,0.40646082,0.50712484,0.5229639,0.47465223,0.57127553,0.38276878,0.36602828,0.39950928,0.35732237,0.33842108,0.37622365
0.781,0.4541812,0.4158934,0.49246898,0.4501748,0.39964986,0.50069976,0.47456974,0.43591487,0.5132246,0.45596403,0.40549362,0.50643444,0.5219743,0.4730637,0.57088494,0.3823344,0.36522377,0.39944506,0.35685086,0.33767396,0.37602776
0.782,0.45318133,0.41455632,0.49180633,0.44971222,0.39913893,0.5002855,0.47319493,0.43414697,0.51224285,0.4551353,0.40449566,0.5057749,0.5209848,0.47145554,0.57051414,0.3819001,0.3643918,0.3994084,0.3563794,0.33691442,0.37584436
0.783,0.4521814,0.4132004,0.4911624,0.44924954,0.3986051,0.49989396,0.4718201,0.43233424,0.5113059,0.4543066,0.4034673,0.5051459,0.51999533,0.46982843,0.57016224,0.38146576,0.36353403,0.3993975,0.35590792,0.33614293,0.3756729
0.784,0.45118147,0.41182625,0.4905367,0.44878685,0.39804864,0.49952507,0.47044528,0.4304782,0.51041234,0.45347786,0.40240872,0.504547,0.5190058,0.46818295,0.5698286,0.38103142,0.36265236,0.3994105,0.35543644,0.33536005,0.37551284
0.785,0.45018905,0.41051358,0.48986453,0.44807783,0.39739078,0.49876487,0.46925366,0.42870665,0.5098007,0.45277363,0.4016265,0.50392073,0.51824856,0.46684366,0.56965345,0.38042676,0.36207646,0.39877707,0.35504103,0.33469674,0.3753853
0.786,0.4492088,0.40930605,0.48911154,0.44697487,0.39654234,0.4974074,0.46835533,0.42710212,0.5096085,0.45226866,0.40131527,0.50322205,0.5178631,0.46601164,0.56971455,0.37954962,0.3619891,0.39711013,0.35476732,0.33421686,0.37531778
0.787,0.44822848,0.40807512,0.48838183,0.44587195,0.39560968,0.49613422,0.46745703,0.42546603,0.50944805,0.4517637,0.40098995,0.5025374,0.51747763,0.46517172,0.5697835,0.37867248,0.36185378,0.39549118,0.35449368,0.33370596,0.3752814
0.788,0.44724813,0.4068213,0.48767495,0.4447689,0.3945918,0.494946,0.46655867,0.42379993,0.5093174,0.45125878,0.4006504,0.5018671,0.5170921,0.4643241,0.5698601,0.37779537,0.36166385,0.3939269,0.35421997,0.3331649,0.37527505
0.789,0.44626787,0.40554512,0.48699063,0.44366595,0.39348847,0.49384344,0.46566042,0.42210558,0.50921524,0.4507538,0.40029645,0.50121117,0.5167067,0.4634691,0.5699443,0.37691826,0.36141205,0.39242446,0.3539463,0.33259496,0.37529764
0.79,0.4452875,0.40424687,0.48632812,0.44256288,0.3922995,0.49282625,0.46476206,0.42038423,0.5091399,0.45024878,0.3999279,0.50056964,0.5163212,0.46260664,0.57003576,0.37604108,0.3610906,0.39099157,0.3536726,0.33199722,0.37534797
0.791,0.4443072,0.40292725,0.48568717,0.44145995,0.3910256,0.4918943,0.46386364,0.4186375,0.50908977,0.44974387,0.39954484,0.4999429,0.51593566,0.4617371,0.5701342,0.37516394,0.3606915,0.3896364,0.35339892,0.331373,0.37542483
0.792,0.44332692,0.40158674,0.4850671,0.44035694,0.38966736,0.49104652,0.46296534,0.4168669,0.5090638,0.4492389,0.39914697,0.49933082,0.51555026,0.46086082,0.5702397,0.37428683,0.36020684,0.38836682,0.3531252,0.3307235,0.37552693
0.793,0.4423466,0.40022582,0.4844674,0.43925396,0.38822615,0.49028176,0.462067,0.41507366,0.5090604,0.44873396,0.3987343,0.4987336,0.51516473,0.4599777,0.5703518,0.3734097,0.3596293,0.38719007,0.35285157,0.33005002,0.37565312
0.794,0.44136629,0.39884505,0.48388752,0.43815088,0.38670355,0.4895982,0.46116865,0.41325897,0.5090783,0.44822896,0.39830667,0.49815124,0.5147793,0.4590881,0.5704706,0.37253252,0.35895273,0.3861123,0.3525778,0.32935363,0.37580198
0.795,0.44038597,0.39744502,0.4833269,0.4370479,0.38510168,0.48899412,0.46027035,0.4114242,0.50911653,0.447724,0.39786407,0.49758396,0.5143938,0.45819205,0.57059556,0.37165534,0.35817266,0.38513803,0.3523042,0.3286358,0.37597257
0.796,0.43940568,0.39602628,0.48278508,0.4359449,0.38342267,0.48846716,0.45937198,0.40957034,0.50917363,0.44721904,0.3974064,0.4970317,0.5140083,0.45728981,0.57072675,0.37077826,0.35728702,0.3842695,0.35203052,0.3278976,0.37616342
0.797,0.43842536,0.3945894,0.48226133,0.43484196,0.38166913,0.4880148,0.45847368,0.4076986,0.50924873,0.44671407,0.39693367,0.49649447,0.51362294,0.4563817,0.57086414,0.36990115,0.35629585,0.38350645,0.3517568,0.32714012,0.3763735
0.798,0.43744504,0.3931349,0.4817552,0.43373892,0.37984362,0.4876342,0.45757538,0.40580994,0.5093408,0.44620916,0.39644587,0.49597245,0.5132374,0.45546758,0.57100725,0.369024,0.3552018,0.3828462,0.35148314,0.32636458,0.3766017
0.799,0.4364647,0.39166328,0.4812661,0.43263593,0.37794906,0.4873228,0.45667696,0.4039051,0.5094488,0.44570413,0.3959428,0.49546546,0.51285195,0.4545478,0.57115614,0.36814684,0.35400957,0.3822841,0.35120946,0.32557192,0.376847
0.8,0.43548444,0.39017534,0.48079354,0.43153292,0.37598842,0.48707741,0.45577866,0.40198532,0.50957197,0.44519922,0.39542472,0.49497372,0.5124665,0.45362246,0.5713105,0.36726967,0.3527256,0.38181373,0.35093576,0.32476327,0.37710825
0.801,0.43525147,0.38989243,0.48061052,0.43071917,0.3753598,0.48607853,0.45477596,0.40082586,0.50872606,0.4437346,0.39438027,0.4930889,0.5117869,0.45344052,0.5701332,0.36639297,0.35235822,0.38042772,0.35059872,0.324505,0.37669244
0.802,0.43501854,0.38960633,0.48043075,0.42990535,0.37471953,0.48509118,0.45377335,0.39965087,0.5078958,0.44226998,0.39329603,0.49124393,0.5111073,0.45323426,0.5689804,0.36551628,0.35194746,0.3790851,0.35026172,0.32422906,0.37629437
0.803,0.4347857,0.3893171,0.4802543,0.42909166,0.37406763,0.4841157,0.45277065,0.39846033,0.507081,0.44080535,0.392171,0.4894397,0.51042783,0.45300305,0.5678526,0.3646396,0.35148862,0.3777906,0.34992468,0.3239353,0.37591407
0.804,0.43455273,0.38902456,0.4800809,0.42827785,0.3734038,0.4831519,0.45176786,0.39725438,0.5062814,0.43934068,0.39100438,0.48767698,0.5097483,0.45274627,0.5667503,0.3637629,0.350977,0.37654877,0.34958765,0.32362363,0.37555167
0.805,0.43431973,0.3887288,0.47991067,0.4274641,0.37272805,0.48220015,0.45076525,0.39603347,0.50549704,0.43787608,0.38979542,0.48595673,0.5090687,0.45246327,0.5656742,0.36288613,0.35040796,0.3753643,0.34925067,0.32329404,0.3752073
0.806,0.43408683,0.38842994,0.47974372,0.42665035,0.37204027,0.48126042,0.4497626,0.39479756,0.50472766,0.43641144,0.38854334,0.48427954,0.50838923,0.45215368,0.5646248,0.3620094,0.3497772,0.37424162,0.34891364,0.32294643,0.37488085
0.807,0.43385392,0.38812792,0.47957993,0.42583662,0.37134042,0.48033282,0.4487599,0.39354685,0.50397295,0.4349468,0.38724765,0.48264596,0.5077096,0.4518167,0.56360257,0.36113274,0.34908098,0.3731845,0.34857666,0.32258093,0.3745724
0.808,0.43362102,0.38782275,0.4794193,0.42502272,0.3706282,0.47941723,0.44775718,0.39228153,0.50323284,0.43348208,0.38590777,0.4810564,0.50703007,0.45145208,0.56260806,0.36025602,0.34831625,0.37219578,0.34823957,0.3221974,0.37428173
0.809,0.43338805,0.38751435,0.47926176,0.42420906,0.36990395,0.47851416,0.44675457,0.39100197,0.5025072,0.43201748,0.38452354,0.4795114,0.5063506,0.45105928,0.5616419,0.3593793,0.3474811,0.37127748,0.34790257,0.32179618,0.37400895
0.81,0.43315515,0.38720295,0.47910735,0.42339528,0.3691673,0.47762325,0.44575188,0.38970816,0.5017956,0.43055284,0.3830946,0.47801107,0.50567096,0.4506377,0.56070423,0.3585026,0.3465748,0.37043038,0.34756553,0.32137725,0.37375382
0.811,0.4329222,0.38688838,0.47895604,0.42258155,0.3684183,0.4767448,0.4447492,0.38840047,0.5010979,0.42908826,0.38162097,0.47655556,0.5049915,0.4501872,0.55979574,0.3576259,0.34559792,0.36965388,0.34722856,0.32094088,0.37351623
0.812,0.43268928,0.38657075,0.4788078,0.42176777,0.36765686,0.4758787,0.4437465,0.38707903,0.50041395,0.42762366,0.38010255,0.47514477,0.504312,0.44970727,0.5589167,0.35674918,0.3445521,0.36894625,0.34689155,0.32048717,0.37329593
0.813,0.43245637,0.38625005,0.4786627,0.42095393,0.3668829,0.47502497,0.44274378,0.38574407,0.4997435,0.426159,0.37853947,0.47377852,0.50363237,0.44919753,0.5580672,0.35587242,0.34344018,0.36830467,0.34655452,0.32001635,0.37309268
0.814,0.4322234,0.38592625,0.47852057,0.4201402,0.36609656,0.47418386,0.4417411,0.38439593,0.4990863,0.42469436,0.37693208,0.47245663,0.5029528,0.44865778,0.5572479,0.35499573,0.34226593,0.36772552,0.3462175,0.31952876,0.37290627
0.815,0.4319905,0.3855995,0.4783815,0.41932642,0.36529768,0.47335517,0.4407385,0.38303488,0.4984421,0.42322975,0.37528083,0.47117868,0.5022733,0.4480878,0.55645883,0.35411903,0.34103352,0.36720455,0.34588048,0.31902462,0.37273633
0.816,0.43147317,0.38520196,0.47774437,0.41852292,0.36464608,0.47239977,0.44014695,0.382269,0.4980249,0.42194,0.37432528,0.46955472,0.5009992,0.44629645,0.555702,0.35312182,0.34030938,0.36593425,0.34566823,0.31869975,0.3726367
0.817,0.43077803,0.3847541,0.47680196,0.41772583,0.36407235,0.4713793,0.43981245,0.3818638,0.4977611,0.42075953,0.37380588,0.46771318,0.49935356,0.44368443,0.55502266,0.35204926,0.33987665,0.36422187,0.345534,0.31848618,0.3725818
0.818,0.43008286,0.38429686,0.47586885,0.41692865,0.36347395,0.47038335,0.43947792,0.38143763,0.4975182,0.419579,0.37326396,0.46589404,0.49770784,0.44098893,0.5544268,0.35097665,0.33937323,0.36258006,0.34539977,0.318263,0.37253654
0.819,0.4293877,0.38383013,0.47494525,0.41613156,0.36285084,0.46941227,0.43914342,0.38099065,0.49729618,0.41839856,0.3726986,0.4640985,0.49606216,0.43821466,0.55390966,0.3499041,0.33878833,0.36101985,0.34526554,0.31803033,0.37250075
0.82,0.42869255,0.38335383,0.47403127,0.4153344,0.36220255,0.46846625,0.43880892,0.38052294,0.4970949,0.4172181,0.3721088,0.4623274,0.49441645,0.4353661,0.5534668,0.34883153,0.33811077,0.3595523,0.34513128,0.31778818,0.37247437
0.821,0.42799744,0.38286775,0.47312713,0.41453734,0.36152908,0.4675456,0.43847445,0.3800347,0.4969142,0.4160376,0.37149355,0.46058163,0.49277082,0.43244773,0.5530939,0.34775904,0.3373301,0.35818797,0.34499705,0.31753677,0.37245733
0.822,0.42730224,0.3823717,0.4722328,0.41374016,0.36083004,0.46665028,0.4381399,0.37952596,0.4967538,0.41485703,0.3708519,0.45886216,0.49112505,0.4294636,0.5527865,0.34668642,0.33643734,0.3569355,0.34486282,0.31727618,0.37244946
0.823,0.4266071,0.38186565,0.47134855,0.41294304,0.36010545,0.46578062,0.43780535,0.37899697,0.49661374,0.41367662,0.370183,0.45717025,0.48947942,0.4264183,0.55254054,0.34561387,0.33542666,0.35580108,0.3447286,0.3170065,0.37245068
0.824,0.425912,0.3813495,0.47047448,0.4121459,0.35935512,0.4649367,0.43747085,0.378448,0.4964937,0.41249615,0.3694857,0.4555066,0.48783377,0.42331564,0.5523519,0.34454128,0.33429593,0.35478663,0.34459436,0.31672794,0.37246078
0.825,0.42521685,0.380823,0.46961072,0.41134882,0.35857907,0.46411857,0.43713635,0.37787923,0.49639347,0.4113157,0.36875916,0.45387226,0.48618808,0.42015937,0.55221677,0.3434688,0.3330472,0.35389036,0.34446013,0.31644055,0.3724797
0.826,0.42452174,0.38028613,0.46875736,0.4105517,0.35777715,0.46332625,0.43680185,0.37729087,0.49631283,0.41013518,0.36800224,0.45226812,0.48454243,0.41695315,0.5521317,0.3423962,0.33168617,0.35310623,0.3443259,0.31614453,0.37250727
0.827,0.42382658,0.3797387,0.46791446,0.40975457,0.35694945,0.4625597,0.43646732,0.37668312,0.49625152,0.40895468,0.36721423,0.45069513,0.4828967,0.41370016,0.5520932,0.34132358,0.3302216,0.35242558,0.34419164,0.31583995,0.37254333
0.828,0.42313144,0.37918064,0.46708223,0.40895742,0.35609594,0.4618189,0.4361328,0.3760563,0.49620926,0.40777424,0.3663942,0.4491543,0.48125097,0.41040382,0.5520981,0.3402511,0.32866415,0.35183802,0.3440574,0.31552708,0.37258774
0.829,0.4224363,0.3786119,0.4662607,0.40816033,0.35521683,0.46110383,0.4357983,0.37541077,0.4961858,0.40659377,0.36554122,0.44764632,0.47960535,0.40706712,0.5521436,0.3391785,0.3270248,0.35133222,0.34392318,0.31520602,0.37264034
0.83,0.42174113,0.37803227,0.46545,0.40736324,0.35431215,0.46041432,0.43546382,0.37474674,0.4961809,0.40541333,0.36465457,0.4461721,0.4779597,0.40369272,0.55222666,0.33810595,0.32531446,0.35089743,0.34378895,0.3148769,0.372701
0.831,0.42081687,0.37727207,0.46436167,0.40652177,0.35344616,0.45959738,0.43488446,0.37402946,0.49573946,0.4042711,0.3637554,0.4447868,0.4762287,0.40064606,0.55181134,0.3369551,0.32378152,0.35012868,0.34363377,0.31456098,0.37270656
0.832,0.4191283,0.37590748,0.46234912,0.40553272,0.35277238,0.45829305,0.4334887,0.37317562,0.49380177,0.40325627,0.36289924,0.4436133,0.47421345,0.39876908,0.5496578,0.335543,0.32294226,0.34814376,0.34340894,0.3143096,0.3725083
0.833,0.41743988,0.37448686,0.4603929,0.40454364,0.35207877,0.4570085,0.432093,0.37230036,0.49188563,0.40224144,0.3620158,0.44246706,0.47219816,0.3968472,0.5475491,0.33413103,0.3219612,0.34630087,0.3431841,0.3140537,0.3723145
0.834,0.4157515,0.3730091,0.4584939,0.40355456,0.35136506,0.45574406,0.43069735,0.37140316,0.48999155,0.40122667,0.36110497,0.44134837,0.470183,0.39488044,0.5454856,0.332719,0.32082275,0.34461525,0.34295925,0.3137932,0.3721253
0.835,0.41406304,0.37147322,0.45665285,0.40256548,0.35063088,0.45450008,0.42930162,0.37048328,0.48811996,0.40021193,0.36016643,0.44025743,0.46816772,0.3928684,0.54346704,0.33130705,0.3195161,0.343098,0.34273443,0.31352824,0.3719406
0.836,0.41237453,0.36987862,0.45487043,0.4015763,0.3498759,0.45327672,0.42790592,0.36954033,0.4862715,0.39919704,0.35919988,0.4391942,0.4661524,0.3908112,0.5414936,0.329895,0.31803656,0.34175342,0.34250957,0.31325874,0.3717604
0.837,0.41068614,0.3682251,0.45314717,0.40058723,0.34909993,0.45207453,0.42651019,0.3685737,0.48444667,0.39818227,0.35820547,0.43815908,0.4641372,0.3887091,0.5395653,0.32848302,0.31638727,0.34057876,0.34228474,0.3129848,0.37158468
0.838,0.40899765,0.36651224,0.45148307,0.3995982,0.34830275,0.45089367,0.42511454,0.36758295,0.48264614,0.3971675,0.35718304,0.43715197,0.46212196,0.38656208,0.5376818,0.327071,0.31457773,0.3395643,0.34205988,0.31270635,0.3714134
0.839,0.40730926,0.3647404,0.44987813,0.39860913,0.347484,0.44973427,0.42371887,0.36656743,0.4808703,0.39615273,0.3561326,0.43617287,0.46010685,0.3843705,0.5358432,0.325659,0.31262264,0.33869538,0.34183502,0.3124235,0.37124655
0.84,0.40562084,0.36290976,0.44833192,0.39762005,0.34664348,0.44859663,0.42232314,0.36552668,0.4791196,0.3951379,0.35505417,0.43522164,0.4580916,0.38213444,0.53404874,0.324247,0.3105393,0.3379547,0.34161022,0.3121363,0.37108415
0.841,0.40393233,0.36102086,0.4468438,0.39663088,0.34578097,0.4474808,0.42092744,0.3644603,0.47739458,0.39412314,0.35394803,0.43429825,0.45607626,0.37985432,0.5322982,0.32283494,0.3083454,0.33732447,0.34138536,0.31184465,0.37092608
0.842,0.4022439,0.3590747,0.4454131,0.39564186,0.34489644,0.4463873,0.41953176,0.36336777,0.47569576,0.3931083,0.3528142,0.43340242,0.45406097,0.37753075,0.5305912,0.321423,0.3060581,0.33678788,0.34116054,0.31154868,0.3707724
0.843,0.4005555,0.3570722,0.44403878,0.39465272,0.3439896,0.44531584,0.41813603,0.36224866,0.4740234,0.39209354,0.35165307,0.432534,0.4520458,0.37516436,0.52892727,0.32001096,0.30369216,0.33632976,0.34093568,0.31124836,0.370623
0.844,0.39886707,0.35501456,0.44271958,0.39366367,0.3430605,0.44426686,0.4167404,0.36110267,0.4723781,0.3910788,0.3504649,0.4316927,0.4500306,0.3727555,0.5273057,0.318599,0.30126068,0.3359373,0.34071085,0.3109438,0.37047789
0.845,0.39717853,0.35290304,0.44145402,0.39267457,0.3421089,0.44324023,0.41534463,0.35992923,0.47076002,0.3900639,0.34924987,0.43087795,0.44801527,0.37030476,0.5257258,0.31718692,0.2987744,0.33559945,0.340486,0.31063497,0.370337
0.846,0.3954901,0.35073942,0.4402408,0.39168546,0.34113485,0.44223607,0.41394892,0.35872823,0.46916962,0.38904917,0.34800866,0.43008968,0.44600004,0.36781305,0.524187,0.31577495,0.29624256,0.33530733,0.34026113,0.31032193,0.37020034
0.847,0.39356703,0.35030055,0.4368335,0.3908021,0.3400963,0.44150788,0.41139457,0.35644498,0.46634415,0.38750973,0.34615213,0.42886734,0.44420376,0.36585507,0.5225525,0.3144867,0.29518467,0.33378875,0.33986992,0.30986053,0.3698793
0.848,0.39160126,0.35012183,0.4330807,0.38993788,0.33903122,0.44084454,0.40862954,0.3538586,0.46340048,0.3858749,0.34411985,0.42762995,0.4424473,0.3639576,0.520937,0.31322098,0.29438376,0.3320582,0.33944845,0.3093654,0.3695315
0.849,0.38963556,0.3498714,0.42939973,0.38907373,0.33794785,0.4401996,0.40586454,0.35115275,0.46057633,0.38424015,0.3420174,0.4264629,0.44069088,0.36201626,0.5193655,0.31195527,0.29356518,0.33034536,0.339027,0.3088625,0.36919147
0.85,0.38766968,0.34953937,0.4258,0.3882095,0.3368463,0.4395727,0.40309933,0.34832683,0.45787182,0.3826052,0.3398468,0.4253636,0.4389342,0.36003107,0.51783735,0.31068945,0.2927275,0.3286514,0.3386055,0.30835187,0.3688591
0.851,0.3857039,0.34911492,0.42229286,0.38734534,0.335727,0.43896368,0.40033433,0.34538165,0.455287,0.3809704,0.33761096,0.42432982,0.43717778,0.35800293,0.51635265,0.30942374,0.29186952,0.32697797,0.338184,0.3078336,0.3685344
0.852,0.38373816,0.348586,0.41889033,0.3864811,0.33459002,0.4383722,0.3975693,0.34231812,0.45282048,0.3793356,0.3353124,0.42335883,0.43542132,0.35593197,0.5149107,0.308158,0.2909896,0.3253264,0.33776256,0.30730787,0.36821726
0.853,0.3817724,0.34793913,0.41560566,0.38561696,0.33343583,0.43779808,0.39480433,0.33913827,0.4504704,0.3777008,0.33295387,0.42244774,0.43366483,0.3538187,0.51351094,0.30689228,0.29008636,0.3236982,0.33734107,0.3067746,0.36790755
0.854,0.37980667,0.34716016,0.41245317,0.3847528,0.33226463,0.437241,0.39203927,0.33584455,0.448234,0.37606594,0.3305382,0.42159367,0.4319084,0.35166383,0.51215297,0.30562654,0.2891582,0.3220949,0.3369196,0.30623394,0.36760527
0.855,0.37784082,0.34623402,0.4094476,0.38388857,0.33107656,0.43670058,0.38927412,0.33244,0.44610825,0.3744311,0.32806832,0.4207939,0.4301518,0.3494676,0.51083595,0.30436075,0.2882035,0.320518,0.3364981,0.30568594,0.3673103
0.856,0.37587506,0.34514594,0.40660417,0.3830244,0.3298722,0.4361766,0.3865091,0.32892868,0.4440895,0.37279627,0.32554713,0.4200454,0.42839533,0.34723115,0.5095595,0.30309504,0.28722087,0.31896922,0.33607662,0.30513072,0.3670225
0.857,0.37390926,0.3438816,0.40393692,0.38216025,0.32865173,0.43566877,0.3837441,0.32531455,0.44217363,0.37116146,0.3229775,0.4193454,0.42663884,0.34495497,0.5083227,0.3018293,0.28620866,0.31744996,0.33565515,0.3045684,0.3667419
0.858,0.37194353,0.3424286,0.40145847,0.38129604,0.32741544,0.43517664,0.3809791,0.32160193,0.44035625,0.36952665,0.32036215,0.41869116,0.42488235,0.34263983,0.50712484,0.30056357,0.28516543,0.31596172,0.3352337,0.30399907,0.3664683
0.859,0.36997768,0.3407767,0.39917865,0.38043186,0.32616368,0.43470004,0.37821388,0.31779525,0.43863252,0.36789176,0.31770357,0.41807994,0.4231258,0.34028643,0.5059652,0.2992978,0.28408983,0.3145058,0.3348122,0.30342275,0.36620164
0.86,0.36801192,0.33891976,0.39710408,0.37956762,0.32489672,0.43423852,0.37544885,0.3138998,0.43699792,0.36625695,0.3150047,0.4175092,0.42136928,0.33789575,0.5048428,0.29803208,0.28298062,0.31308353,0.33439073,0.30283964,0.36594182
0.861,0.36604616,0.33685538,0.39523694,0.37870347,0.3236151,0.43379185,0.37268388,0.30992007,0.4354477,0.36462215,0.31226784,0.41697645,0.41961282,0.33546862,0.503757,0.29676634,0.28183678,0.3116959,0.33396924,0.30224976,0.3656887
0.862,0.36482432,0.33555457,0.39409408,0.3777258,0.32247257,0.43297905,0.3702578,0.30680406,0.43371153,0.3619373,0.3094745,0.41440013,0.4183017,0.33363518,0.50296825,0.29575366,0.28113377,0.31037354,0.33333588,0.3014462,0.36522555
0.863,0.36447033,0.3353216,0.39361906,0.3766157,0.32149947,0.43173194,0.36822712,0.30474094,0.4317133,0.35802737,0.30652723,0.4095275,0.41751003,0.33251756,0.5025025,0.2950363,0.28095904,0.30911353,0.3324553,0.30038,0.36453062
0.864,0.36411634,0.33507767,0.393155,0.37550557,0.32051814,0.430493,0.36619642,0.30264145,0.4297514,0.35411727,0.30340752,0.40482703,0.4167183,0.33138788,0.50204873,0.29431885,0.28075737,0.30788034,0.33157465,0.2992878,0.3638615
0.865,0.3637624,0.33482277,0.39270204,0.37439546,0.3195286,0.4292623,0.3641658,0.3005058,0.42782584,0.3502074,0.30010754,0.40030724,0.41592667,0.33024654,0.5016068,0.29360145,0.28052562,0.30667728,0.33069408,0.29817024,0.36321792
0.866,0.36340845,0.33455664,0.39226025,0.37328535,0.3185308,0.4280399,0.36213523,0.29833403,0.42593643,0.34629744,0.29662037,0.39597452,0.41513497,0.32909343,0.5011765,0.29288405,0.28026032,0.30550778,0.32981354,0.29702783,0.36259925
0.867,0.3630545,0.3342793,0.39182973,0.37217525,0.3175246,0.42682588,0.36010462,0.29612643,0.42408282,0.34238756,0.2929414,0.39183372,0.41434333,0.32792884,0.5007578,0.29216665,0.27995774,0.30437556,0.32893294,0.29586107,0.36200482
0.868,0.36270055,0.3339905,0.3914106,0.37106514,0.31651005,0.42562023,0.35807398,0.29388326,0.4222647,0.33847764,0.28906778,0.3878875,0.4135517,0.3267529,0.5003505,0.29144925,0.2796139,0.3032846,0.32805234,0.29467064,0.36143404
0.869,0.36234656,0.3336903,0.39100283,0.36995494,0.31548697,0.42442292,0.35604322,0.29160473,0.4204817,0.3345675,0.2849989,0.38413608,0.41276,0.32556564,0.49995434,0.29073182,0.27922487,0.30223876,0.3271717,0.29345715,0.36088628
0.87,0.3619926,0.33337858,0.3906066,0.36884487,0.31445554,0.4232342,0.35401264,0.28929162,0.41873366,0.3306576,0.28073713,0.38057807,0.41196835,0.3243674,0.4995693,0.29001442,0.27878666,0.30124217,0.32629117,0.29222143,0.36036092
0.871,0.36163867,0.33305532,0.390222,0.3677348,0.31341556,0.42205402,0.351982,0.2869441,0.4170199,0.32674772,0.27628624,0.3772092,0.41117668,0.3231582,0.49919516,0.289297,0.2782955,0.30029854,0.32541057,0.29096398,0.35985717
0.872,0.36128473,0.3327205,0.38984898,0.36662468,0.31236702,0.42088234,0.3499514,0.28456277,0.41534,0.3228378,0.27165222,0.37402338,0.41038498,0.3219382,0.49883178,0.28857964,0.2777481,0.29941118,0.32453,0.28968564,0.35937437
0.873,0.36093074,0.33237395,0.38948753,0.3655145,0.3113098,0.41971916,0.3479207,0.28214803,0.41369334,0.31892765,0.2668424,0.3710129,0.4095933,0.3207076,0.49847904,0.28786218,0.27714172,0.29858264,0.32364935,0.28838694,0.35891175
0.874,0.36057675,0.33201578,0.38913772,0.36440438,0.3102441,0.41856465,0.3458901,0.2797007,0.4120795,0.31501776,0.26186633,0.3681692,0.40880167,0.31946656,0.4981368,0.28714478,0.27647457,0.297815,0.32276878,0.2870688,0.35846874
0.875,0.36022285,0.33164608,0.3887996,0.36329427,0.30916977,0.41741878,0.34385946,0.2772212,0.41049773,0.31110787,0.25673348,0.36548227,0.40800998,0.3182152,0.49780476,0.2864274,0.27574584,0.29710898,0.3218882,0.28573188,0.35804453
0.876,0.35986888,0.33126473,0.38847303,0.36218417,0.3080868,0.41628152,0.34182888,0.27471033,0.40894744,0.30719793,0.25145411,0.36294174,0.40721834,0.31695375,0.49748293,0.28570998,0.27495563,0.29646432,0.3210076,0.2843768,0.35763842
0.877,0.35934654,0.33065438,0.3880387,0.3610307,0.3069351,0.4151263,0.33967713,0.27229252,0.40706173,0.30349767,0.24628687,0.36070848,0.40624267,0.31556863,0.4969167,0.28498808,0.2741183,0.29585785,0.32015935,0.28306234,0.35725635
0.878,0.35680285,0.3273496,0.3862561,0.35935685,0.30501992,0.4136938,0.33607158,0.27131197,0.4008312,0.3023141,0.24402636,0.36060184,0.40305766,0.31278828,0.49332705,0.2842119,0.27338645,0.29503736,0.31969923,0.2824281,0.35697037
0.879,0.35425934,0.3239063,0.38461238,0.35768306,0.30303416,0.41233197,0.3324662,0.27025634,0.3946761,0.30113062,0.24174622,0.36051503,0.3998728,0.30996007,0.48978555,0.28343576,0.27260977,0.29426175,0.31923914,0.28177792,0.35670036
0.88,0.3517157,0.320336,0.3830954,0.35600927,0.3009789,0.41103965,0.32886088,0.26911607,0.38860568,0.29994714,0.23944739,0.3604469,0.39668798,0.30708325,0.48629272,0.28265965,0.27178824,0.29353106,0.31877905,0.28111202,0.3564461
0.881,0.34917223,0.31665105,0.38169342,0.35433543,0.29885557,0.40981528,0.3252555,0.2678801,0.3826309,0.29876363,0.23713082,0.36039644,0.39350316,0.30415735,0.48284897,0.28188348,0.27092236,0.2928446,0.31831896,0.28043064,0.35620728
0.882,0.34662855,0.31286263,0.38039446,0.35266155,0.2966658,0.4086573,0.32164994,0.26653615,0.37676373,0.2975801,0.23479745,0.36036274,0.3903181,0.30118167,0.47945452,0.2811073,0.27001327,0.29220134,0.31785882,0.27973402,0.35598361
0.883,0.34408498,0.3089822,0.37918776,0.3509878,0.29441157,0.407564,0.31804463,0.2650705,0.37101877,0.2963966,0.23244837,0.36034486,0.38713324,0.29815632,0.47611016,0.28033116,0.2690625,0.29159984,0.31739876,0.27902257,0.35577494
0.884,0.3415414,0.30501965,0.37806317,0.34931397,0.29209465,0.4065333,0.31443924,0.26346764,0.36541083,0.2952131,0.23008427,0.36034194,0.38394845,0.29508084,0.47281605,0.27955505,0.26807195,0.29103816,0.31693864,0.27829647,0.3555808
0.885,0.33899784,0.3009842,0.37701148,0.3476402,0.28971726,0.40556312,0.31083393,0.261711,0.35995686,0.2940296,0.227706,0.36035317,0.3807636,0.291955,0.4695722,0.27877888,0.26704374,0.29051402,0.31647858,0.2775561,0.35540107
0.886,0.33645433,0.2968842,0.37602445,0.3459664,0.2872815,0.40465128,0.3072286,0.25978243,0.35467476,0.2928461,0.22531435,0.36037788,0.37757877,0.28877872,0.4663788,0.27800277,0.26598033,0.2900252,0.31601846,0.27680162,0.3552353
0.887,0.3339106,0.29272655,0.37509468,0.3442925,0.2847895,0.40379548,0.303623,0.25766298,0.349583,0.29166257,0.22290984,0.3604153,0.37439376,0.28555182,0.4632357,0.27722657,0.26488405,0.28956908,0.3155583,0.2760334,0.35508323
0.888,0.33136708,0.28851834,0.3742158,0.34261867,0.28224376,0.4029936,0.30001768,0.255334,0.34470138,0.29047906,0.22049338,0.36046475,0.3712089,0.2822747,0.46014312,0.27645046,0.26375756,0.28914335,0.31509826,0.27525192,0.3549446
0.889,0.3288235,0.28426495,0.37338206,0.3409449,0.27964652,0.40224326,0.29641232,0.25277677,0.34004787,0.28929558,0.21806552,0.36052567,0.36802405,0.27894732,0.45710078,0.2756743,0.26260313,0.2887455,0.31463817,0.27445734,0.354819
0.89,0.32628,0.27997145,0.37258855,0.33927107,0.27700004,0.4015421,0.29280692,0.24997465,0.33563918,0.28811207,0.21562679,0.36059737,0.3648392,0.27556998,0.45410842,0.27489817,0.26142323,0.2883731,0.31417805,0.27365,0.3547061
0.891,0.32373643,0.27564216,0.3718307,0.33759728,0.2743066,0.40088797,0.28920162,0.24691376,0.33148947,0.28692856,0.21317777,0.36067936,0.3616544,0.272143,0.4511658,0.27412203,0.26022002,0.28802404,0.313718,0.27283025,0.35460573
0.892,0.32119274,0.2712807,0.37110478,0.3359234,0.2715683,0.4002785,0.285596,0.24358365,0.32760838,0.28574505,0.21071893,0.36077118,0.35846937,0.26866654,0.4482722,0.27334583,0.25899547,0.28769618,0.3132578,0.27199835,0.35451728
0.893,0.31847823,0.26832998,0.36862648,0.3338736,0.26976413,0.39798307,0.28333595,0.24145135,0.32522056,0.28372964,0.20870799,0.3587513,0.35539085,0.26569566,0.44508603,0.27223873,0.25811172,0.28636575,0.30982953,0.26960808,0.350051
0.894,0.31568763,0.26590455,0.3654707,0.3316567,0.26834774,0.39496565,0.28167376,0.23990026,0.32344726,0.28134444,0.20686553,0.35582334,0.3523596,0.2629143,0.4418049,0.27098444,0.2573131,0.28465578,0.305082,0.26649627,0.34366772
0.895,0.3128971,0.26334676,0.3624474,0.32943976,0.2668825,0.391997,0.28001153,0.23831286,0.32171023,0.27895933,0.20498319,0.3529355,0.34932834,0.26007423,0.43858245,0.26973018,0.2564219,0.28303847,0.30033448,0.26334178,0.33732718
0.896,0.3101064,0.26065454,0.35955825,0.3272227,0.2653667,0.3890787,0.27834922,0.23668885,0.3200096,0.27657402,0.20305985,0.35008818,0.3462969,0.2571749,0.4354189,0.26847586,0.25543028,0.28152144,0.2955867,0.2601386,0.3310348
0.897,0.30731586,0.25782737,0.35680434,0.32500574,0.26379865,0.38621283,0.276687,0.23502834,0.31834567,0.27418888,0.20109507,0.34728268,0.34326565,0.25421643,0.43231487,0.26722157,0.25433213,0.280111,0.2908392,0.25688055,0.32479784
0.898,0.3045253,0.25486535,0.35418522,0.32278883,0.26217672,0.38340095,0.27502477,0.23333123,0.3167183,0.27180374,0.199088,0.34451947,0.3402344,0.25119847,0.42927033,0.2659673,0.25312364,0.27881098,0.2860917,0.2535598,0.31862357
0.899,0.30173478,0.25177002,0.35169953,0.3205719,0.26049918,0.38064462,0.27336258,0.23159765,0.3151275,0.2694186,0.19703798,0.3417992,0.33720312,0.24812093,0.4262853,0.26471302,0.25180355,0.2776225,0.28134418,0.2501678,0.31252056
0.9,0.29894423,0.24854365,0.34934482,0.318355,0.25876462,0.37794536,0.27170038,0.22982773,0.31357303,0.26703343,0.19494435,0.3391225,0.3341719,0.24498406,0.42335972,0.26345876,0.2503736,0.27654392,0.27659667,0.24669482,0.3064985
0.901,0.29615352,0.24518943,0.3471176,0.31613794,0.25697148,0.3753044,0.27003807,0.22802165,0.31205449,0.26464814,0.19280651,0.33648977,0.3311404,0.2417877,0.4204931,0.2622044,0.24883798,0.27557084,0.27184886,0.24312988,0.30056784
0.902,0.29336298,0.24171197,0.34501398,0.31392103,0.25511873,0.37272334,0.26837584,0.22617999,0.3105717,0.262263,0.19062427,0.33390173,0.32810915,0.23853269,0.4176856,0.26095018,0.24720341,0.27469695,0.26710138,0.23946168,0.2947411
0.903,0.29057243,0.23811592,0.34302896,0.31170407,0.2532051,0.37020305,0.26671365,0.22430314,0.30912414,0.25987783,0.18839705,0.3313586,0.3250779,0.23521924,0.41493654,0.2596959,0.24547768,0.2739141,0.26235387,0.23567733,0.2890304
0.904,0.28778183,0.23440658,0.34115708,0.30948716,0.25122973,0.3677446,0.26505142,0.22239158,0.30771127,0.2574927,0.18612465,0.32886073,0.32204664,0.2318479,0.4122454,0.25844163,0.24366954,0.2732137,0.25760636,0.23176394,0.2834488
0.905,0.28499132,0.23058982,0.33939284,0.30727026,0.24919179,0.36534873,0.26338923,0.22044595,0.30633253,0.25510755,0.1838068,0.3264083,0.31901538,0.2284193,0.40961146,0.25718734,0.24178787,0.27258682,0.25285882,0.2277086,0.27800906
0.906,0.2822006,0.22667126,0.33772996,0.3050532,0.24709058,0.36301583,0.26172692,0.21846676,0.30498707,0.25272226,0.18144321,0.3240013,0.31598392,0.22493398,0.40703386,0.25593302,0.2398412,0.27202484,0.24811104,0.22349913,0.27272296
0.907,0.27941006,0.22265744,0.3361627,0.3028363,0.24492598,0.36074662,0.2600647,0.216455,0.30367437,0.25033712,0.17903419,0.32164007,0.31295267,0.22139326,0.40451208,0.25467876,0.23783772,0.2715198,0.24336354,0.21912576,0.2676013
0.908,0.27650592,0.21907544,0.3339364,0.30043924,0.24279483,0.35808364,0.2580365,0.21455117,0.30152184,0.24777892,0.17652965,0.3190282,0.30986625,0.21810116,0.40163136,0.25306985,0.23585597,0.27028373,0.23897107,0.2153927,0.26254943
0.909,0.27334613,0.21659997,0.33009228,0.29763687,0.24081205,0.3544617,0.2551849,0.2128186,0.29755118,0.2448314,0.17386973,0.31579307,0.30665568,0.21543273,0.39787862,0.25066316,0.23396465,0.26736167,0.23537748,0.21340184,0.25735313
0.91,0.27018616,0.21406701,0.3263053,0.29483435,0.23875302,0.35091567,0.25233307,0.21087083,0.29379532,0.24188368,0.17116743,0.31259993,0.30344492,0.2127019,0.39418793,0.24825624,0.2319838,0.26452866,0.23178369,0.21136637,0.25220102
0.911,0.26702636,0.21147493,0.3225778,0.29203197,0.23661485,0.3474491,0.24948141,0.20869389,0.29026893,0.23893613,0.16842264,0.3094496,0.30023435,0.20990798,0.39056072,0.2458495,0.2299066,0.26179242,0.22819008,0.20927547,0.24710469
0.912,0.2638666,0.20882174,0.31891146,0.2892296,0.23439461,0.3440646,0.24662982,0.20627621,0.28698343,0.23598859,0.16563481,0.30634236,0.29702377,0.20704997,0.38699758,0.24344274,0.2277268,0.25915867,0.2245965,0.20711477,0.24207823
0.913,0.2607068,0.20610572,0.31530792,0.28642723,0.23208964,0.34076482,0.24377815,0.20360982,0.28394648,0.23304108,0.16280372,0.30327845,0.29381317,0.20412706,0.38349926,0.241036,0.22543998,0.25663203,0.2210029,0.20486562,0.2371402
0.914,0.25754702,0.20332535,0.3117687,0.28362486,0.22969757,0.33755216,0.24092653,0.20069146,0.2811616,0.23009351,0.15992904,0.30025798,0.29060262,0.2011387,0.38006654,0.23862927,0.22304364,0.2542149,0.21740933,0.20250408,0.23231457
0.915,0.25438708,0.20047912,0.30829504,0.2808224,0.22721636,0.33442843,0.23807472,0.19752207,0.27862737,0.2271458,0.15701056,0.29728106,0.28739187,0.19808419,0.37669957,0.23622237,0.22053738,0.25190738,0.21381554,0.19999991,0.22763117
0.916,0.25122732,0.19756618,0.30488846,0.27802,0.22464448,0.3313955,0.23522308,0.19410789,0.27633828,0.22419828,0.15404853,0.29434803,0.28418127,0.19496349,0.37339905,0.23381561,0.21792357,0.24970765,0.21022195,0.19731723,0.22312666
0.917,0.24806754,0.19458543,0.30154964,0.27521765,0.22198081,0.3284545,0.23237143,0.19045857,0.2742843,0.22125074,0.15104279,0.2914587,0.28097072,0.19177629,0.37016517,0.23140886,0.21520624,0.2476115,0.20662835,0.19441585,0.21884085
0.918,0.24490775,0.1915362,0.29827932,0.27241528,0.21922453,0.32560605,0.22951981,0.18658726,0.27245235,0.2183032,0.14799348,0.28861293,0.27776015,0.18852252,0.36699778,0.2290021,0.21239112,0.24561308,0.20303477,0.1912572,0.21481235
0.919,0.24174778,0.18841788,0.29507768,0.26961273,0.21637525,0.32285023,0.22666802,0.18250905,0.270827,0.2153555,0.14490059,0.2858104,0.2745494,0.18520205,0.36389673,0.22659524,0.20948513,0.24370535,0.19944096,0.18781209,0.21106982
0.92,0.23858799,0.18523067,0.2919453,0.2668104,0.21343356,0.3201872,0.2238164,0.17824112,0.2693917,0.21240796,0.14176473,0.2830512,0.27133882,0.18181552,0.36086214,0.22418849,0.20649621,0.24188077,0.19584738,0.18407016,0.2076246
0.921,0.23542823,0.18197453,0.28888193,0.26400802,0.21040002,0.31761602,0.22096473,0.17380029,0.26812917,0.20946042,0.1385861,0.28033474,0.26812825,0.17836316,0.35789335,0.22178176,0.20343214,0.24013138,0.19225378,0.18004198,0.20446558
0.922,0.23226844,0.17864978,0.2858871,0.26120567,0.20727582,0.31513554,0.21811311,0.16920349,0.26702273,0.20651287,0.1353651,0.27766064,0.26491767,0.17484549,0.35498986,0.21937503,0.20030068,0.23844938,0.1886602,0.17575647,0.20156394
0.923,0.22910868,0.17525712,0.28296024,0.2584033,0.2040625,0.31274408,0.21526146,0.16446674,0.26605618,0.20356533,0.13210222,0.27502844,0.2617071,0.17126314,0.35215104,0.21696825,0.19710915,0.23682736,0.18506663,0.17125224,0.19888102
0.924,0.2268158,0.17374812,0.2798835,0.2552715,0.20138243,0.30916056,0.212301,0.1620075,0.2625945,0.2018963,0.13141172,0.2723809,0.2587897,0.16948497,0.3480944,0.21357428,0.19468471,0.23246384,0.18426889,0.17093769,0.1976001
0.925,0.22459537,0.17233318,0.27685755,0.2521124,0.19868366,0.3055411,0.20933162,0.15967351,0.25898972,0.20033395,0.13091446,0.26975346,0.25589693,0.1678302,0.34396365,0.21009824,0.19232403,0.22787245,0.18370432,0.170975,0.19643363
0.926,0.22237489,0.1708463,0.2739035,0.24895328,0.19591323,0.30199334,0.20636225,0.15726343,0.25546107,0.19877161,0.1303921,0.26715112,0.2530042,0.16614297,0.33986542,0.20662217,0.1899598,0.22328454,0.18313973,0.1710051,0.19527435
0.927,0.22015445,0.16928446,0.27102444,0.24579422,0.19306959,0.29851887,0.2033929,0.15477462,0.25201115,0.19720925,0.12984344,0.26457506,0.25011143,0.1644218,0.33580106,0.2031461,0.18759128,0.21870092,0.18257512,0.17102692,0.19412333
0.928,0.217934,0.16764465,0.26822335,0.24263512,0.19015133,0.2951189,0.20042352,0.15220472,0.24864233,0.19564691,0.1292673,0.26202652,0.24721867,0.16266538,0.33177197,0.19967005,0.18521754,0.21412255,0.18201052,0.17103909,0.19298194
0.929,0.21571341,0.16592407,0.26550275,0.23947586,0.18715732,0.2917944,0.19745399,0.14955154,0.24535644,0.19408445,0.12866238,0.25950652,0.24432571,0.1608721,0.32777932,0.19619377,0.18283707,0.20955047,0.1814459,0.17104007,0.19185172
0.93,0.21349294,0.16412044,0.26286545,0.23631676,0.18408713,0.28854638,0.19448462,0.14681374,0.2421555,0.19252211,0.1280275,0.25701672,0.24143296,0.15904078,0.32382515,0.19271773,0.18044846,0.204987,0.18088129,0.17102788,0.1907347
0.931,0.21127251,0.1622316,0.26031342,0.23315766,0.18094024,0.2853751,0.19151527,0.14398994,0.2390406,0.19095975,0.12736128,0.2545582,0.2385402,0.15716974,0.31991065,0.18924168,0.17804909,0.20043427,0.1803167,0.17100023,0.18963318
0.932,0.20905207,0.16025576,0.25784838,0.22999859,0.17771658,0.2822806,0.1885459,0.14107932,0.23601247,0.1893974,0.1266624,0.2521324,0.23564744,0.15525752,0.31603736,0.18576564,0.17563556,0.19589572,0.17975211,0.17095423,0.18855
0.933,0.20683149,0.15819149,0.2554715,0.2268393,0.17441624,0.27926236,0.18557635,0.13808139,0.23307131,0.18783495,0.12592945,0.24974045,0.2327545,0.15330243,0.31220657,0.18228936,0.17320271,0.19137602,0.17918748,0.17088646,0.1874885
0.934,0.204611,0.15603815,0.25318384,0.22368023,0.17104025,0.27632022,0.182607,0.13499668,0.23021731,0.18627259,0.12516111,0.24738407,0.22986174,0.1513032,0.30842027,0.17881328,0.17074342,0.18688314,0.17862287,0.17079277,0.18645297
0.935,0.20239057,0.15379535,0.2509858,0.22052112,0.16758929,0.27345297,0.17963761,0.13182561,0.22744961,0.18471025,0.12435597,0.24506453,0.22696894,0.14925817,0.30467972,0.17533724,0.16824618,0.1824283,0.17805828,0.17066826,0.1854483
0.936,0.20017014,0.15146315,0.24887714,0.21736203,0.16406465,0.27065942,0.17666824,0.1285693,0.22476718,0.18314789,0.123512596,0.24278319,0.2240762,0.1471659,0.3009865,0.17186119,0.16569278,0.1780296,0.17749368,0.17050701,0.18448034
0.937,0.19794968,0.14904214,0.24685721,0.21420294,0.1604678,0.26793808,0.17369887,0.12522924,0.2221685,0.18158555,0.122629635,0.24054146,0.22118346,0.14502484,0.2973421,0.16838512,0.163054,0.17371623,0.1769291,0.17030239,0.18355581
0.938,0.19572908,0.14653328,0.24492487,0.21104367,0.15680028,0.26528707,0.17072935,0.12180717,0.21965154,0.18002313,0.12170562,0.23834065,0.21829051,0.14283335,0.29374766,0.16490886,0.16028315,0.16953456,0.17636447,0.17004691,0.18268202
0.939,0.19344048,0.14393502,0.24294594,0.20814177,0.15426342,0.2620201,0.16710386,0.1188716,0.21533611,0.17820199,0.12042349,0.23598048,0.21545953,0.14080918,0.29010987,0.16236672,0.15778962,0.16694382,0.17533039,0.1693416,0.18131918
0.94,0.19109346,0.14127547,0.24091145,0.20546025,0.15268533,0.2582352,0.162916,0.11629447,0.20953754,0.17615908,0.118817165,0.233501,0.21268146,0.13895139,0.28641152,0.16062501,0.15553759,0.16571243,0.17389394,0.16819601,0.17959188
0.941,0.18874642,0.13856639,0.23892646,0.2027788,0.15103441,0.2545232,0.1587282,0.11356369,0.20389271,0.17411618,0.117153004,0.23107935,0.2099034,0.13708152,0.28272527,0.1588833,0.15317355,0.16459306,0.17245752,0.16691777,0.17799726
0.942,0.1863994,0.13580889,0.23698992,0.20009728,0.14930612,0.25088844,0.15454036,0.11066386,0.19841686,0.17207327,0.11542982,0.22871673,0.20712535,0.13519907,0.27905163,0.15714161,0.15073004,0.16355318,0.17102107,0.16549544,0.17654671
0.943,0.18405223,0.13300394,0.23510052,0.19741565,0.14749601,0.24733528,0.15035225,0.107579544,0.19312496,0.17003024,0.11364652,0.22641395,0.20434713,0.13330346,0.2753908,0.15539977,0.14823018,0.16256936,0.16958457,0.16392788,0.17524126
0.944,0.18170519,0.13015312,0.23325726,0.19473417,0.14559993,0.24386841,0.14616443,0.10429658,0.18803228,0.16798733,0.111802496,0.22417217,0.20156908,0.13139443,0.2717437,0.15365809,0.14569034,0.16162585,0.16814812,0.16222483,0.1740714
0.945,0.17935817,0.12725765,0.2314587,0.19205266,0.14361352,0.24049181,0.14197658,0.10080162,0.18315154,0.16594441,0.10989696,0.22199187,0.19879103,0.12947135,0.2681107,0.15191634,0.1431212,0.16071148,0.16671167,0.16040343,0.17301992
0.946,0.17701115,0.1243189,0.2297034,0.18937118,0.14153291,0.23720945,0.13778876,0.097083874,0.17849365,0.16390154,0.10792954,0.21987353,0.19601297,0.12753367,0.26449227,0.15017468,0.14053044,0.15981892,0.16527525,0.15848376,0.17206673
0.947,0.17466396,0.1213381,0.22798982,0.18668954,0.13935438,0.2340247,0.13360068,0.09313532,0.17406604,0.1618585,0.10589975,0.21781725,0.19323474,0.12558079,0.2608887,0.14843285,0.13792302,0.15894268,0.16383871,0.15648504,0.1711924
0.948,0.17231695,0.11831714,0.22631676,0.18400806,0.137075,0.23094112,0.12941283,0.08895232,0.16987334,0.15981558,0.103807844,0.21582332,0.19045669,0.12361232,0.25730106,0.14669114,0.13530305,0.15807924,0.16240227,0.15442416,0.17038038
0.949,0.16996992,0.11525728,0.22468255,0.18132657,0.13469207,0.22796106,0.125225,0.08453457,0.16591541,0.1577727,0.1016539,0.2138915,0.18767864,0.121627614,0.25372964,0.14494944,0.13267313,0.15722574,0.16096583,0.15231451,0.16961715
0.95,0.16762288,0.11216004,0.22308572,0.17864507,0.13220358,0.22508657,0.12103716,0.079886034,0.16218829,0.15572979,0.09943822,0.21202135,0.18490058,0.11962605,0.25017512,0.14320773,0.13003524,0.15638022,0.1595294,0.1501666,0.1688922
0.951,0.16527587,0.109026946,0.2215248,0.17596358,0.12960818,0.22231898,0.11684933,0.07501431,0.15868436,0.15368688,0.097161405,0.21021235,0.18212253,0.117607035,0.24663803,0.14146602,0.1273909,0.15554114,0.15809296,0.1479885,0.16819742
0.952,0.16292869,0.10585922,0.21999815,0.17328195,0.12690519,0.21965872,0.11266124,0.06992979,0.15539269,0.15164384,0.09482406,0.20846362,0.17934433,0.11556983,0.24311882,0.13972421,0.12474115,0.15470727,0.15665644,0.14578626,0.16752663
0.953,0.16058165,0.102658756,0.21850455,0.17060047,0.12409501,0.21710594,0.1084734,0.064646125,0.15230067,0.14960095,0.09242742,0.20677449,0.17656627,0.11351402,0.23961852,0.13798252,0.122087196,0.15387784,0.15521999,0.14356484,0.16687514
0.954,0.15826291,0.09969351,0.21683231,0.16786583,0.1212244,0.21450725,0.10447441,0.059699826,0.14924899,0.1474784,0.09007191,0.20488489,0.17374384,0.11153955,0.23594815,0.13608848,0.11962775,0.1525492,0.15327947,0.14108911,0.16546983
0.955,0.15609978,0.098151095,0.21404848,0.16483891,0.11852023,0.21115759,0.10151411,0.057532325,0.14549589,0.14491792,0.08821985,0.20161599,0.17067748,0.11009081,0.23126416,0.13335662,0.11805758,0.14865565,0.1485662,0.13725866,0.15987374
0.956,0.15393661,0.09655336,0.21131986,0.161812,0.115742,0.20788202,0.09855382,0.055329967,0.14177768,0.14235747,0.08633295,0.19838199,0.16761109,0.1086054,0.22661678,0.13062476,0.11608588,0.14516364,0.14385296,0.13335498,0.15435095
0.957,0.15177335,0.09489863,0.20864806,0.15878488,0.11288828,0.20468149,0.09559335,0.053090714,0.13809597,0.13979684,0.084409766,0.1951839,0.16454452,0.10708024,0.2220088,0.12789272,0.113648035,0.1421374,0.13913943,0.12935954,0.14891931
0.958,0.1496102,0.093185514,0.2060349,0.15575796,0.109958634,0.2015573,0.09263306,0.05081296,0.13445316,0.13723636,0.08244929,0.19202343,0.16147816,0.10551228,0.21744405,0.12516087,0.110715896,0.13960585,0.13442618,0.1252514,0.14360096
0.959,0.14744705,0.0914125,0.2034816,0.15273106,0.10695239,0.19850972,0.089672774,0.048494633,0.13085091,0.13467588,0.08045018,0.18890157,0.15841179,0.1038978,0.21292576,0.12242901,0.107308924,0.1375491,0.12971295,0.1210067,0.13841921
0.96,0.1452839,0.08957835,0.20098943,0.14970414,0.10386942,0.19553886,0.08671249,0.04613381,0.12729117,0.13211541,0.07841122,0.1858196,0.1553454,0.10223304,0.20845775,0.119697146,0.10348633,0.13590796,0.124999695,0.11660251,0.13339688
0.961,0.14312062,0.08768186,0.19855937,0.14667702,0.100709796,0.19264424,0.08375201,0.043728426,0.12377559,0.12955478,0.076331094,0.18277846,0.15227883,0.10051379,0.20404387,0.11696514,0.09932482,0.13460545,0.12028616,0.112020686,0.12855163
0.962,0.14095746,0.08572235,0.19619256,0.14365011,0.09747463,0.1898256,0.08079172,0.041276924,0.120306514,0.1269943,0.074208945,0.17977965,0.14921243,0.09873593,0.19968894,0.11423327,0.094899826,0.13356672,0.115572914,0.10725335,0.12389248
0.963,0.13879433,0.08369903,0.19388963,0.14062318,0.094164655,0.18708171,0.077831425,0.038777336,0.11688551,0.12443381,0.07204358,0.17682403,0.14614609,0.09689476,0.1953974,0.111501426,0.090274155,0.1327287,0.11085966,0.10230374,0.11941558
0.964,0.13663118,0.081611365,0.19165099,0.13759628,0.09078133,0.18441123,0.07487114,0.03622795,0.11351433,0.12187335,0.06983405,0.17391264,0.1430797,0.09498537,0.19117403,0.10876956,0.085496716,0.13204241,0.106146425,0.0971863,0.11510655
0.965,0.13446802,0.07945913,0.1894769,0.13456935,0.08732623,0.18181247,0.071910836,0.033627134,0.110194534,0.11931285,0.06757941,0.17104629,0.14001334,0.09300281,0.18702386,0.1060377,0.08060412,0.13147128,0.10143317,0.09192235,0.110943995
0.966,0.13230474,0.077242136,0.18736735,0.13154225,0.08380112,0.17928338,0.06895037,0.030973312,0.106927425,0.11675223,0.06527875,0.1682257,0.13694675,0.0909417,0.18295181,0.103305675,0.075623006,0.13098834,0.09671965,0.08653536,0.10690395
0.967,0.1301416,0.07496084,0.18532236,0.12851532,0.080208555,0.17682208,0.065990075,0.02826548,0.103714675,0.114191756,0.06293164,0.16545187,0.13388038,0.08879709,0.17896366,0.100573815,0.070573814,0.13057381,0.0920064,0.081048526,0.102964275
0.968,0.12797844,0.072615534,0.18334135,0.1254884,0.0765507,0.17442611,0.06302979,0.02550241,0.10055716,0.111631274,0.060537346,0.16272521,0.130814,0.08656363,0.17506437,0.097841956,0.065470934,0.13021298,0.08729315,0.07548122,0.099105075
0.969,0.1258153,0.070206836,0.18142377,0.122461475,0.072830014,0.17209294,0.060069486,0.0226832,0.09745577,0.10907079,0.058095414,0.16004618,0.12774761,0.084236205,0.17125902,0.09511009,0.06032533,0.12989485,0.08257991,0.06984964,0.09531018
0.97,0.12211752,0.06855635,0.17567869,0.118230976,0.06917533,0.16728662,0.05798987,0.021114025,0.09486571,0.10547226,0.056359343,0.15458518,0.12387487,0.08132048,0.16642927,0.09020646,0.056551654,0.12386127,0.0786983,0.06629844,0.09109816
0.971,0.1179596,0.067075774,0.16884343,0.11363971,0.065427855,0.16185157,0.05617462,0.019900631,0.09244861,0.10156256,0.054765265,0.14835985,0.11976051,0.078104764,0.16141626,0.084651634,0.053196184,0.116107084,0.0750665,0.06335949,0.08677351
0.972,0.11380169,0.06550485,0.16209853,0.10904842,0.061533183,0.15656365,0.054359376,0.01865197,0.09006678,0.097652875,0.053069424,0.14223632,0.11564614,0.074719176,0.1565731,0.07909682,0.049840212,0.10835342,0.07143469,0.060391102,0.08247828
0.973,0.10964378,0.063828275,0.15545928,0.10445713,0.057484824,0.15142944,0.052544132,0.017366335,0.08772193,0.09374318,0.051255886,0.13623048,0.11153177,0.071154535,0.15190901,0.073541984,0.0464836,0.10060037,0.06780289,0.057387665,0.07821812
0.974,0.105485864,0.062027946,0.14894378,0.099865876,0.053277418,0.14645433,0.050728884,0.016042024,0.08541574,0.08983349,0.04930639,0.13036059,0.10741741,0.06740345,0.14743137,0.06798717,0.043126203,0.09284813,0.0641711,0.05434245,0.07399975
0.975,0.10132769,0.060082506,0.14257286,0.09527432,0.0489067,0.14164194,0.04891353,0.014677305,0.08314976,0.085923575,0.04720016,0.12464699,0.1033028,0.06346057,0.14314502,0.06243201,0.039767567,0.08509645,0.060539074,0.051247332,0.06983082
0.976,0.09716979,0.057967674,0.1363719,0.09068304,0.044370875,0.13699521,0.047098286,0.013270717,0.08092585,0.082013875,0.04491457,0.11911318,0.09918843,0.059323903,0.13905296,0.05687718,0.036407772,0.07734659,0.056907278,0.048093617,0.06572094
0.977,0.09301187,0.055655465,0.13036828,0.086091764,0.039669108,0.13251442,0.04528304,0.011820648,0.078745425,0.07810418,0.042425014,0.11378335,0.09507407,0.054993547,0.1351546,0.051322356,0.03304613,0.069598585,0.05327547,0.04487107,0.06167987
0.978,0.088853955,0.053115305,0.1245926,0.081500486,0.034802567,0.1281984,0.04346779,0.010325663,0.07660992,0.07419449,0.03970628,0.10868271,0.0909597,0.05047258,0.13144681,0.04576753,0.029681882,0.061853178,0.04964367,0.041569225,0.057718113
0.979,0.08469605,0.050315008,0.11907709,0.076909214,0.029774148,0.124044284,0.041652545,0.008784443,0.07452065,0.0702848,0.036733944,0.10383566,0.08684534,0.04576669,0.127924,0.040212706,0.026313793,0.05411162,0.046011873,0.038178056,0.05384569
0.98,0.080537885,0.047222555,0.113853216,0.07231766,0.024587967,0.12004735,0.03983719,0.0071957335,0.072478645,0.066374876,0.033486124,0.09926362,0.082730725,0.040883396,0.12457806,0.034657553,0.022939522,0.046375584,0.042379852,0.034688953,0.05007075
0.981,0.07637997,0.043809634,0.1089503,0.067726396,0.01925046,0.11620233,0.038021944,0.005558729,0.07048516,0.062465183,0.029946376,0.094983995,0.07861636,0.035832837,0.12139988,0.029102722,0.019555349,0.038650095,0.038748052,0.031096868,0.046399236
0.982,0.07222206,0.040053807,0.104390316,0.06313511,0.01376817,0.11250205,0.036206696,0.0038725287,0.06854086,0.05855549,0.026104536,0.09100644,0.07450199,0.030625455,0.11837853,0.023547899,0.016152201,0.030943597,0.035116248,0.027399989,0.04283251
0.983,0.068064146,0.035942167,0.100186124,0.058543835,0.008148797,0.10893887,0.034391448,0.0021365546,0.06664634,0.054645795,0.021958709,0.08733288,0.07038763,0.025272645,0.11550262,0.017993072,0.012706835,0.02327931,0.031484447,0.023600921,0.039367974
0.984,0.063905984,0.03147294,0.09633903,0.053952284,0.0024001896,0.10550438,0.0325761,0.00035033375,0.064801864,0.050735872,0.01751512,0.08395663,0.06627301,0.019785684,0.112760335,0.012437916,0.009137083,0.01573875,0.027852433,0.01970572,0.035999145
0.985,0.059817843,0.027839683,0.091796,0.049852982,0.0,0.10086929,0.030676791,0.0,0.062103778,0.047125928,0.01427703,0.07997483,0.06215183,0.01594342,0.108360246,0.008827037,0.006603973,0.011050101,0.024981325,0.016837612,0.03312504
0.986,0.055841345,0.025995038,0.08568765,0.046540808,0.0,0.09415607,0.028643005,0.0,0.057974886,0.043995544,0.013336545,0.07465454,0.05801974,0.014891848,0.10114763,0.008326232,0.0062663606,0.010386104,0.023327231,0.015726425,0.030928038
0.987,0.05186485,0.024150396,0.07957931,0.043228623,0.0,0.08744283,0.02660922,0.0,0.053845994,0.04086516,0.012396062,0.06933426,0.05388763,0.013840266,0.093935,0.007825427,0.005925714,0.0097251395,0.02167314,0.0146152405,0.028731037
0.988,0.047888353,0.02230575,0.07347096,0.03991644,0.0,0.08072961,0.024575435,0.0,0.0497171,0.037734784,0.011455586,0.06401398,0.049755536,0.012788694,0.086722374,0.007324621,0.0055811973,0.009068045,0.020019045,0.013504054,0.026534036
0.989,0.043911617,0.020460991,0.06736224,0.03660406,0.0,0.074015975,0.022541527,0.0,0.04558796,0.034604214,0.010515047,0.05869338,0.0456232,0.0117370635,0.07950933,0.006823786,0.0052316515,0.008415921,0.018364854,0.012392804,0.024336904
0.99,0.03993511,0.018616337,0.06125388,0.03329187,0.0,0.06730274,0.02050774,0.0,0.041459065,0.03147383,0.009574562,0.0533731,0.0414911,0.010685489,0.07229671,0.006322981,0.004875544,0.0077704177,0.016710762,0.011281619,0.022139905
0.991,0.035958614,0.016771693,0.055145536,0.029979685,0.0,0.06058951,0.018473955,0.0,0.037330173,0.028343452,0.008634087,0.048052818,0.037359,0.009633914,0.065084085,0.005822175,0.004510675,0.0071336753,0.015056668,0.010170434,0.019942902
0.992,0.03198211,0.014927041,0.049037177,0.026667504,0.0,0.05387628,0.016440168,0.0,0.033201277,0.025213068,0.0076936036,0.042732533,0.0332269,0.008582339,0.05787146,0.0053213695,0.004134031,0.006508708,0.0134025775,0.00905925,0.017745905
0.993,0.028005613,0.013082396,0.04292883,0.02335532,0.0,0.04716305,0.014406383,0.0,0.029072385,0.022082685,0.0067531196,0.03741225,0.029094808,0.007530771,0.050658844,0.004820564,0.0037415407,0.0058995867,0.011748484,0.007948065,0.0155489035
0.994,0.024028875,0.011237637,0.036820114,0.02004294,0.0,0.04044942,0.012372475,0.0,0.024943246,0.018952116,0.0058125835,0.032091647,0.024962464,0.006479135,0.043445796,0.0043197284,0.0033279723,0.0053114844,0.0100942915,0.006836813,0.01335177
0.995,0.020052377,0.009392991,0.030711763,0.016730754,0.0,0.03373619,0.01033869,0.0,0.020814354,0.015821734,0.0048721004,0.026771368,0.020830367,0.0054275626,0.03623317,0.003818923,0.002887439,0.004750407,0.0084402,0.005725629,0.011154771
0.996,0.016075874,0.0075483397,0.024603408,0.013418571,0.0,0.027022962,0.008304903,0.0,0.01668546,0.0126913525,0.00393162,0.021451086,0.016698271,0.0043759895,0.029020552,0.0033181172,0.0024145,0.0042217346,0.006786107,0.0046144435,0.008957771
0.997,0.012099375,0.005703693,0.018495057,0.010106387,0.0,0.020309728,0.006271117,0.0,0.012556565,0.009560971,0.002991138,0.016130803,0.012566174,0.0033244174,0.021807931,0.0028173116,0.0019061776,0.0037284456,0.005132014,0.0035032583,0.0067607695
0.998,0.008122638,0.0038589346,0.012386341,0.0067940047,0.0,0.013596099,0.00423721,4.6994537e-05,0.008427425,0.0064304015,0.0020506005,0.010810202,0.008433831,0.0022727815,0.014594881,0.002316476,0.0013632749,0.0032696773,0.003477823,0.0023920075,0.0045636385
0.999,0.0041461377,0.0020142861,0.0062779896,0.0034818214,8.0774305e-05,0.0068828687,0.0022034235,0.00010831584,0.0042985315,0.0033000198,0.0011101193,0.0054899203,0.0043017347,0.0012212098,0.0073822597,0.0018156706,0.00079009926,0.0028412421,0.0018237302,0.0012808226,0.0023666378
1.0,0.00016963766,0.00016963689,0.00016963843,0.00016963716,0.00016963604,0.00016963828,0.00016963758,0.00016963671,0.00016963846,0.00016963766,0.0001696367,0.00016963862,0.00016963783,0.0001696365,0.00016963916,0.001314865,0.0001924655,0.0024372644,0.00016963735,0.00016963636,0.00016963834


==> data/pair_subset.csv <==
date,BRDBTC,OAXBTC
2020-03-21T00:00:00,4273.0,43668.0
2020-03-21T01:00:00,1180.0,8708.0
2020-03-21T02:00:00,2744.0,9459.0
2020-03-21T03:00:00,880.0,2147.0
2020-03-21T04:00:00,1917.0,0.0
2020-03-21T05:00:00,13138.0,15550.0
2020-03-21T06:00:00,4117.0,353.0
2020-03-21T07:00:00,619.0,76721.0
2020-03-21T08:00:00,508.0,7.546593e+06
2020-03-21T09:00:00,8907.0,9.771223e+06
2020-03-21T10:00:00,377.0,1.126543e+06
2020-03-21T11:00:00,7309.0,773309.0
2020-03-21T12:00:00,5163.0,1.898627e+06
2020-03-21T13:00:00,6063.0,504394.0
2020-03-21T14:00:00,25917.0,1.307529e+06
2020-03-21T15:00:00,124258.0,381317.0
2020-03-21T16:00:00,20977.0,1.655678e+06
2020-03-21T17:00:00,29858.0,1.426519e+07
2020-03-21T18:00:00,16220.0,932708.0
2020-03-21T19:00:00,2342.0,1.1493e+06
2020-03-21T20:00:00,2037.0,782610.0
2020-03-21T21:00:00,3615.0,568197.0
2020-03-21T22:00:00,1619.0,257054.0
2020-03-21T23:00:00,812.0,156120.0
2020-03-22T00:00:00,2095.0,170309.0
2020-03-22T01:00:00,3068.0,573603.0
2020-03-22T02:00:00,4998.0,602061.0
2020-03-22T03:00:00,1613.0,184449.0
2020-03-22T04:00:00,0.0,26323.0
2020-03-22T05:00:00,66023.0,100626.0
2020-03-22T06:00:00,16875.0,232012.0
2020-03-22T07:00:00,23766.0,174945.0
2020-03-22T08:00:00,10407.0,152240.0
2020-03-22T09:00:00,341817.0,278400.0
2020-03-22T10:00:00,103333.0,68738.0
2020-03-22T11:00:00,115165.0,211503.0
2020-03-22T12:00:00,407062.0,685024.0
2020-03-22T13:00:00,146790.0,93842.0
2020-03-22T14:00:00,90779.0,73574.0
2020-03-22T15:00:00,298601.0,531461.0
2020-03-22T16:00:00,181246.0,278129.0
2020-03-22T17:00:00,183814.0,67713.0
2020-03-22T18:00:00,106327.0,112343.0
2020-03-22T19:00:00,177134.0,70214.0
2020-03-22T20:00:00,306614.0,23340.0
2020-03-22T21:00:00,52054.0,85751.0
2020-03-22T22:00:00,31922.0,19742.0
2020-03-22T23:00:00,24891.0,56125.0
2020-03-23T00:00:00,65473.0,67170.0
2020-03-23T01:00:00,13056.0,230.0
2020-03-23T02:00:00,22018.0,41053.0
2020-03-23T03:00:00,55826.0,107779.0
2020-03-23T04:00:00,55601.0,233682.0
2020-03-23T05:00:00,2377.0,4533.0
2020-03-23T06:00:00,4801.0,142489.0
2020-03-23T07:00:00,23483.0,65990.0
2020-03-23T08:00:00,205878.0,81511.0
2020-03-23T09:00:00,25552.0,49637.0
2020-03-23T10:00:00,19449.0,21904.0
2020-03-23T11:00:00,69161.0,23481.0
2020-03-23T12:00:00,279261.0,92378.0
2020-03-23T13:00:00,330076.0,32977.0
2020-03-23T14:00:00,704921.0,69962.0
2020-03-23T15:00:00,617659.0,43635.0
2020-03-23T16:00:00,438420.0,46662.0
2020-03-23T17:00:00,103680.0,199488.0
2020-03-23T18:00:00,36577.0,276436.0
2020-03-23T19:00:00,47382.0,206493.0
2020-03-23T20:00:00,148053.0,5931.0
2020-03-23T21:00:00,28764.0,19334.0
2020-03-23T22:00:00,32756.0,175866.0
2020-03-23T23:00:00,49359.0,352975.0
2020-03-24T00:00:00,49122.0,66821.0
2020-03-24T01:00:00,26774.0,27790.0
2020-03-24T02:00:00,6988.0,35542.0
2020-03-24T03:00:00,5032.0,50028.0
2020-03-24T04:00:00,73559.0,201003.0
2020-03-24T05:00:00,3067.0,231620.0
2020-03-24T06:00:00,266950.0,110757.0
2020-03-24T07:00:00,171918.0,80752.0
2020-03-24T08:00:00,67522.0,291243.0
2020-03-24T09:00:00,4836.0,12429.0
2020-03-24T10:00:00,9491.0,73378.0
2020-03-24T11:00:00,22363.0,82562.0
2020-03-24T12:00:00,65809.0,95818.0
2020-03-24T13:00:00,164961.0,51748.0
2020-03-24T14:00:00,31972.0,1.266769e+06
2020-03-24T15:00:00,943054.0,8.978563e+06
2020-03-24T16:00:00,3.935473e+06,1.5639793e+07
2020-03-24T17:00:00,1.136151e+06,1.873986e+06
2020-03-24T18:00:00,492929.0,2.713322e+06
2020-03-24T19:00:00,95068.0,432824.0
2020-03-24T20:00:00,135357.0,495375.0
2020-03-24T21:00:00,201361.0,442565.0
2020-03-24T22:00:00,54490.0,7.46595e+06
2020-03-24T23:00:00,34330.0,188609.0
2020-03-25T00:00:00,190111.0,1.453137e+06
2020-03-25T01:00:00,30340.0,802505.0
2020-03-25T02:00:00,31182.0,400913.0
2020-03-25T03:00:00,40417.0,51657.0
2020-03-25T04:00:00,40043.0,79715.0
2020-03-25T05:00:00,35256.0,271364.0
2020-03-25T06:00:00,25633.0,590471.0
2020-03-25T07:00:00,36663.0,437579.0
2020-03-25T08:00:00,39426.0,125981.0
2020-03-25T09:00:00,159366.0,158361.0
2020-03-25T10:00:00,85604.0,271455.0
2020-03-25T11:00:00,89243.0,91877.0
2020-03-25T12:00:00,45433.0,61633.0
2020-03-25T13:00:00,141865.0,431815.0
2020-03-25T14:00:00,29698.0,365538.0
2020-03-25T15:00:00,69593.0,500862.0
2020-03-25T16:00:00,155695.0,84856.0
2020-03-25T17:00:00,98003.0,27224.0
2020-03-25T18:00:00,40708.0,213320.0
2020-03-25T19:00:00,21845.0,445058.0
2020-03-25T20:00:00,81263.0,100291.0
2020-03-25T21:00:00,66644.0,74190.0
2020-03-25T22:00:00,59995.0,12536.0
2020-03-25T23:00:00,21213.0,102764.0
2020-03-26T00:00:00,119370.0,67167.0
2020-03-26T01:00:00,11723.0,24797.0
2020-03-26T02:00:00,19983.0,45897.0
2020-03-26T03:00:00,20643.0,30333.0
2020-03-26T04:00:00,86588.0,11150.0
2020-03-26T05:00:00,63071.0,39466.0
2020-03-26T06:00:00,61913.0,63959.0
2020-03-26T07:00:00,35941.0,129173.0
2020-03-26T08:00:00,32460.0,38006.0
2020-03-26T09:00:00,11099.0,62200.0
2020-03-26T10:00:00,91208.0,28336.0
2020-03-26T11:00:00,22962.0,90180.0
2020-03-26T12:00:00,3749.0,159178.0
2020-03-26T13:00:00,37053.0,256012.0
2020-03-26T14:00:00,72508.0,78752.0
2020-03-26T15:00:00,604198.0,192178.0
2020-03-26T16:00:00,405301.0,142850.0
2020-03-26T17:00:00,562891.0,139981.0
2020-03-26T18:00:00,124219.0,85406.0
2020-03-26T19:00:00,129669.0,1.717764e+06
2020-03-26T20:00:00,27578.0,162820.0
2020-03-26T21:00:00,48639.0,135965.0
2020-03-26T22:00:00,42582.0,60665.0
2020-03-26T23:00:00,71057.0,102021.0
2020-03-27T00:00:00,45911.0,102133.0


==> figures_tikz/AML_AnomPerc.dat <==
k,           GINSAGE,           SAGE,            GIN,        XG,            RF
0.5,          0.7693,         0.74074,          0.6565,      0.620628233,    0.639283333     
1,           0.80732,         0.79007,         0.69487,      0.724560169,    0.716645443     
5,            0.8379,         0.83333,         0.76888,      0.803841743,    0.8034958     
10,          0.83983,         0.8373,         0.78586,      0.826862903,    0.801105331     

   
                  
                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    








==> figures_tikz/AML_NodeSize.dat <==
k,           GINSAGE,      SAGE,          GIN,         XG,            RF
8000,        0.78763,    0.78026,      0.72395,    0.736310311,    0.73193266     
16000,       0.7986,     0.7936,      0.73433,    0.758396043,    0.756777654     
32000,       0.82654,    0.82111,      0.75419,    0.752990023,    0.74981024     
64000,       0.84008,    0.83055,      0.77773,    0.800220811,    0.798339013     
128000,      0.8399,    0.83333,      0.76888,    0.803841743,    0.8034958     
   
                  
                  
                  
                  
                  
                  
                  
                  
                  






   
   


    
    
    
    
    
    
    
    
    







